HLSAD: Hodge Laplacian-based Simplicial Anomaly Detection

In this paper, we propose HLSAD, a novel method for detecting anomalies in time-evolving simplicial complexes. While traditional graph anomaly detection techniques have been extensively studied, they often fail to capture changes in higher-order interactions that are crucial for identifying complex structural anomalies. These higher-order interactions can arise either directly from the underlying data itself or through graph lifting techniques. Our approach leverages the spectral properties of Hodge Laplacians of simplicial complexes to effectively model multi-way interactions among data points. By incorporating higher-dimensional simplicial structures into our method, our method enhances both detection accuracy and computational efficiency. Through comprehensive experiments on both synthetic and real-world datasets, we demonstrate that our approach outperforms existing graph methods in detecting both events and change points.

==> figures/synthetic-ablation-study-graph_hybrid.csv <==
short_window,long_window,metric,score
1,2,Hits@7,1.0
1,2,Hits@8,1.0
1,2,Hits@9,1.0
2,4,Hits@7,1.0
2,4,Hits@8,1.0
2,4,Hits@9,1.0
3,6,Hits@7,1.0
3,6,Hits@8,1.0
3,6,Hits@9,1.0
4,8,Hits@7,0.8571428571428571
4,8,Hits@8,0.8571428571428571
4,8,Hits@9,0.8571428571428571
5,10,Hits@7,0.8571428571428571
5,10,Hits@8,0.8571428571428571
5,10,Hits@9,0.8571428571428571


==> figures/synthetic-ablation-study-graph_resampled.csv <==
short_window,long_window,metric,score
1,2,Hits@7,0.7142857142857143
1,2,Hits@8,0.7142857142857143
1,2,Hits@9,0.8571428571428571
2,4,Hits@7,0.8571428571428571
2,4,Hits@8,1.0
2,4,Hits@9,1.0
3,6,Hits@7,0.8571428571428571
3,6,Hits@8,1.0
3,6,Hits@9,1.0
4,8,Hits@7,0.7142857142857143
4,8,Hits@8,0.7142857142857143
4,8,Hits@9,0.8571428571428571
5,10,Hits@7,0.7142857142857143
5,10,Hits@8,0.8571428571428571
5,10,Hits@9,1.0


==> figures/synthetic-ablation-study-sc_large.csv <==
short_window,long_window,metric,score
1,2,Hits@5,0.6
1,2,Hits@6,0.8
1,2,Hits@7,0.8
2,4,Hits@5,0.6
2,4,Hits@6,0.6
2,4,Hits@7,0.6
3,6,Hits@5,0.4
3,6,Hits@6,0.4
3,6,Hits@7,0.6
4,8,Hits@5,0.4
4,8,Hits@6,0.4
4,8,Hits@7,0.4
5,10,Hits@5,0.6
5,10,Hits@6,0.6
5,10,Hits@7,0.8


==> figures/synthetic-ablation-study-sc_triangle_closing.csv <==
short_window,long_window,metric,score
1,2,Hits@5,1.0
1,2,Hits@6,1.0
1,2,Hits@7,1.0
2,4,Hits@5,1.0
2,4,Hits@6,1.0
2,4,Hits@7,1.0
3,6,Hits@5,1.0
3,6,Hits@6,1.0
3,6,Hits@7,1.0
4,8,Hits@5,1.0
4,8,Hits@6,1.0
4,8,Hits@7,1.0
5,10,Hits@5,1.0
5,10,Hits@6,1.0
5,10,Hits@7,1.0


==> figures/synthetic-scores-graph_hybrid.csv <==
max_rank,num_singular_values,metric,score
0,1,Hits@11,0.0
0,1,Hits@7,0.0
0,1,Hits@8,0.0
0,1,Hits@9,0.0
0,1,accuracy,0.0
0,5,Hits@11,0.14285714285714285
0,5,Hits@7,0.14285714285714285
0,5,Hits@8,0.14285714285714285
0,5,Hits@9,0.14285714285714285
0,5,accuracy,0.14285714285714285
0,9,Hits@11,0.42857142857142855
0,9,Hits@7,0.2857142857142857
0,9,Hits@8,0.2857142857142857
0,9,Hits@9,0.2857142857142857
0,9,accuracy,0.2857142857142857
0,13,Hits@11,0.42857142857142855
0,13,Hits@7,0.2857142857142857
0,13,Hits@8,0.42857142857142855
0,13,Hits@9,0.42857142857142855
0,13,accuracy,0.2857142857142857
0,17,Hits@11,0.42857142857142855
0,17,Hits@7,0.42857142857142855
0,17,Hits@8,0.42857142857142855
0,17,Hits@9,0.42857142857142855
0,17,accuracy,0.42857142857142855
0,21,Hits@11,0.42857142857142855
0,21,Hits@7,0.42857142857142855
0,21,Hits@8,0.42857142857142855
0,21,Hits@9,0.42857142857142855
0,21,accuracy,0.42857142857142855
0,25,Hits@11,0.5714285714285714
0,25,Hits@7,0.42857142857142855
0,25,Hits@8,0.42857142857142855
0,25,Hits@9,0.42857142857142855
0,25,accuracy,0.42857142857142855
0,29,Hits@11,0.7142857142857143
0,29,Hits@7,0.42857142857142855
0,29,Hits@8,0.42857142857142855
0,29,Hits@9,0.42857142857142855
0,29,accuracy,0.42857142857142855
0,33,Hits@11,0.7142857142857143
0,33,Hits@7,0.5714285714285714
0,33,Hits@8,0.7142857142857143
0,33,Hits@9,0.7142857142857143
0,33,accuracy,0.5714285714285714
0,37,Hits@11,0.7142857142857143
0,37,Hits@7,0.7142857142857143
0,37,Hits@8,0.7142857142857143
0,37,Hits@9,0.7142857142857143
0,37,accuracy,0.7142857142857143
0,41,Hits@11,0.8571428571428571
0,41,Hits@7,0.7142857142857143
0,41,Hits@8,0.7142857142857143
0,41,Hits@9,0.7142857142857143
0,41,accuracy,0.7142857142857143
0,45,Hits@11,0.8571428571428571
0,45,Hits@7,0.7142857142857143
0,45,Hits@8,0.7142857142857143
0,45,Hits@9,0.7142857142857143
0,45,accuracy,0.7142857142857143
0,49,Hits@11,0.8571428571428571
0,49,Hits@7,0.7142857142857143
0,49,Hits@8,0.8571428571428571
0,49,Hits@9,0.8571428571428571
0,49,accuracy,0.7142857142857143
0,53,Hits@11,0.8571428571428571
0,53,Hits@7,0.7142857142857143
0,53,Hits@8,0.8571428571428571
0,53,Hits@9,0.8571428571428571
0,53,accuracy,0.7142857142857143
0,57,Hits@11,0.8571428571428571
0,57,Hits@7,0.7142857142857143
0,57,Hits@8,0.8571428571428571
0,57,Hits@9,0.8571428571428571
0,57,accuracy,0.7142857142857143
0,61,Hits@11,0.8571428571428571
0,61,Hits@7,0.7142857142857143
0,61,Hits@8,0.8571428571428571
0,61,Hits@9,0.8571428571428571
0,61,accuracy,0.7142857142857143
0,65,Hits@11,0.8571428571428571
0,65,Hits@7,0.7142857142857143
0,65,Hits@8,0.8571428571428571
0,65,Hits@9,0.8571428571428571
0,65,accuracy,0.7142857142857143
0,69,Hits@11,0.8571428571428571
0,69,Hits@7,0.7142857142857143
0,69,Hits@8,0.8571428571428571
0,69,Hits@9,0.8571428571428571
0,69,accuracy,0.7142857142857143
0,73,Hits@11,0.8571428571428571
0,73,Hits@7,0.8571428571428571
0,73,Hits@8,0.8571428571428571
0,73,Hits@9,0.8571428571428571
0,73,accuracy,0.8571428571428571
0,77,Hits@11,0.8571428571428571
0,77,Hits@7,0.8571428571428571
0,77,Hits@8,0.8571428571428571
0,77,Hits@9,0.8571428571428571
0,77,accuracy,0.8571428571428571
0,81,Hits@11,0.8571428571428571
0,81,Hits@7,0.8571428571428571
0,81,Hits@8,0.8571428571428571
0,81,Hits@9,0.8571428571428571
0,81,accuracy,0.8571428571428571
0,85,Hits@11,0.8571428571428571
0,85,Hits@7,0.8571428571428571
0,85,Hits@8,0.8571428571428571
0,85,Hits@9,0.8571428571428571
0,85,accuracy,0.8571428571428571
0,89,Hits@11,0.8571428571428571
0,89,Hits@7,0.8571428571428571
0,89,Hits@8,0.8571428571428571
0,89,Hits@9,0.8571428571428571
0,89,accuracy,0.8571428571428571
0,93,Hits@11,0.8571428571428571
0,93,Hits@7,0.8571428571428571
0,93,Hits@8,0.8571428571428571
0,93,Hits@9,0.8571428571428571
0,93,accuracy,0.8571428571428571
0,97,Hits@11,0.8571428571428571
0,97,Hits@7,0.8571428571428571
0,97,Hits@8,0.8571428571428571
0,97,Hits@9,0.8571428571428571
0,97,accuracy,0.8571428571428571
0,101,Hits@11,0.8571428571428571
0,101,Hits@7,0.8571428571428571
0,101,Hits@8,0.8571428571428571
0,101,Hits@9,0.8571428571428571
0,101,accuracy,0.8571428571428571
0,105,Hits@11,0.8571428571428571
0,105,Hits@7,0.8571428571428571
0,105,Hits@8,0.8571428571428571
0,105,Hits@9,0.8571428571428571
0,105,accuracy,0.8571428571428571
0,109,Hits@11,0.8571428571428571
0,109,Hits@7,0.8571428571428571
0,109,Hits@8,0.8571428571428571
0,109,Hits@9,0.8571428571428571
0,109,accuracy,0.8571428571428571
0,113,Hits@11,0.8571428571428571
0,113,Hits@7,0.8571428571428571
0,113,Hits@8,0.8571428571428571
0,113,Hits@9,0.8571428571428571
0,113,accuracy,0.8571428571428571
0,117,Hits@11,0.8571428571428571
0,117,Hits@7,0.8571428571428571
0,117,Hits@8,0.8571428571428571
0,117,Hits@9,0.8571428571428571
0,117,accuracy,0.8571428571428571
0,121,Hits@11,0.8571428571428571
0,121,Hits@7,0.8571428571428571
0,121,Hits@8,0.8571428571428571
0,121,Hits@9,0.8571428571428571
0,121,accuracy,0.8571428571428571
0,125,Hits@11,0.8571428571428571
0,125,Hits@7,0.8571428571428571
0,125,Hits@8,0.8571428571428571
0,125,Hits@9,0.8571428571428571
0,125,accuracy,0.8571428571428571
0,129,Hits@11,0.8571428571428571
0,129,Hits@7,0.8571428571428571
0,129,Hits@8,0.8571428571428571
0,129,Hits@9,0.8571428571428571
0,129,accuracy,0.8571428571428571
0,133,Hits@11,0.8571428571428571
0,133,Hits@7,0.8571428571428571
0,133,Hits@8,0.8571428571428571
0,133,Hits@9,0.8571428571428571
0,133,accuracy,0.8571428571428571
0,137,Hits@11,0.8571428571428571
0,137,Hits@7,0.8571428571428571
0,137,Hits@8,0.8571428571428571
0,137,Hits@9,0.8571428571428571
0,137,accuracy,0.8571428571428571
0,141,Hits@11,0.8571428571428571
0,141,Hits@7,0.8571428571428571
0,141,Hits@8,0.8571428571428571
0,141,Hits@9,0.8571428571428571
0,141,accuracy,0.8571428571428571
0,145,Hits@11,0.8571428571428571
0,145,Hits@7,0.8571428571428571
0,145,Hits@8,0.8571428571428571
0,145,Hits@9,0.8571428571428571
0,145,accuracy,0.8571428571428571
0,149,Hits@11,0.8571428571428571
0,149,Hits@7,0.8571428571428571
0,149,Hits@8,0.8571428571428571
0,149,Hits@9,0.8571428571428571
0,149,accuracy,0.8571428571428571
0,153,Hits@11,0.8571428571428571
0,153,Hits@7,0.8571428571428571
0,153,Hits@8,0.8571428571428571
0,153,Hits@9,0.8571428571428571
0,153,accuracy,0.8571428571428571
0,157,Hits@11,0.8571428571428571
0,157,Hits@7,0.8571428571428571
0,157,Hits@8,0.8571428571428571
0,157,Hits@9,0.8571428571428571
0,157,accuracy,0.8571428571428571
0,161,Hits@11,0.8571428571428571
0,161,Hits@7,0.8571428571428571
0,161,Hits@8,0.8571428571428571
0,161,Hits@9,0.8571428571428571
0,161,accuracy,0.8571428571428571
0,165,Hits@11,0.8571428571428571
0,165,Hits@7,0.8571428571428571
0,165,Hits@8,0.8571428571428571
0,165,Hits@9,0.8571428571428571
0,165,accuracy,0.8571428571428571
0,169,Hits@11,0.8571428571428571
0,169,Hits@7,0.8571428571428571
0,169,Hits@8,0.8571428571428571
0,169,Hits@9,0.8571428571428571
0,169,accuracy,0.8571428571428571
0,173,Hits@11,0.8571428571428571
0,173,Hits@7,0.8571428571428571
0,173,Hits@8,0.8571428571428571
0,173,Hits@9,0.8571428571428571
0,173,accuracy,0.8571428571428571
0,177,Hits@11,0.8571428571428571
0,177,Hits@7,0.8571428571428571
0,177,Hits@8,0.8571428571428571
0,177,Hits@9,0.8571428571428571
0,177,accuracy,0.8571428571428571
0,181,Hits@11,0.8571428571428571
0,181,Hits@7,0.8571428571428571
0,181,Hits@8,0.8571428571428571
0,181,Hits@9,0.8571428571428571
0,181,accuracy,0.8571428571428571
0,185,Hits@11,0.8571428571428571
0,185,Hits@7,0.8571428571428571
0,185,Hits@8,0.8571428571428571
0,185,Hits@9,0.8571428571428571
0,185,accuracy,0.8571428571428571
0,189,Hits@11,0.8571428571428571
0,189,Hits@7,0.8571428571428571
0,189,Hits@8,0.8571428571428571
0,189,Hits@9,0.8571428571428571
0,189,accuracy,0.8571428571428571
0,193,Hits@11,0.8571428571428571
0,193,Hits@7,0.8571428571428571
0,193,Hits@8,0.8571428571428571
0,193,Hits@9,0.8571428571428571
0,193,accuracy,0.8571428571428571
0,197,Hits@11,0.8571428571428571
0,197,Hits@7,0.8571428571428571
0,197,Hits@8,0.8571428571428571
0,197,Hits@9,0.8571428571428571
0,197,accuracy,0.8571428571428571
0,201,Hits@11,0.8571428571428571
0,201,Hits@7,0.8571428571428571
0,201,Hits@8,0.8571428571428571
0,201,Hits@9,0.8571428571428571
0,201,accuracy,0.8571428571428571
0,205,Hits@11,0.8571428571428571
0,205,Hits@7,0.8571428571428571
0,205,Hits@8,0.8571428571428571
0,205,Hits@9,0.8571428571428571
0,205,accuracy,0.8571428571428571
0,209,Hits@11,0.8571428571428571
0,209,Hits@7,0.8571428571428571
0,209,Hits@8,0.8571428571428571
0,209,Hits@9,0.8571428571428571
0,209,accuracy,0.8571428571428571
0,213,Hits@11,0.8571428571428571
0,213,Hits@7,0.8571428571428571
0,213,Hits@8,0.8571428571428571
0,213,Hits@9,0.8571428571428571
0,213,accuracy,0.8571428571428571
0,217,Hits@11,0.8571428571428571
0,217,Hits@7,0.8571428571428571
0,217,Hits@8,0.8571428571428571
0,217,Hits@9,0.8571428571428571
0,217,accuracy,0.8571428571428571
0,221,Hits@11,0.8571428571428571
0,221,Hits@7,0.8571428571428571
0,221,Hits@8,0.8571428571428571
0,221,Hits@9,0.8571428571428571
0,221,accuracy,0.8571428571428571
0,225,Hits@11,0.8571428571428571
0,225,Hits@7,0.8571428571428571
0,225,Hits@8,0.8571428571428571
0,225,Hits@9,0.8571428571428571
0,225,accuracy,0.8571428571428571
0,229,Hits@11,0.8571428571428571
0,229,Hits@7,0.8571428571428571
0,229,Hits@8,0.8571428571428571
0,229,Hits@9,0.8571428571428571
0,229,accuracy,0.8571428571428571
0,233,Hits@11,0.8571428571428571
0,233,Hits@7,0.8571428571428571
0,233,Hits@8,0.8571428571428571
0,233,Hits@9,0.8571428571428571
0,233,accuracy,0.8571428571428571
0,237,Hits@11,0.8571428571428571
0,237,Hits@7,0.8571428571428571
0,237,Hits@8,0.8571428571428571
0,237,Hits@9,0.8571428571428571
0,237,accuracy,0.8571428571428571
0,241,Hits@11,0.8571428571428571
0,241,Hits@7,0.8571428571428571
0,241,Hits@8,0.8571428571428571
0,241,Hits@9,0.8571428571428571
0,241,accuracy,0.8571428571428571
0,245,Hits@11,0.8571428571428571
0,245,Hits@7,0.8571428571428571
0,245,Hits@8,0.8571428571428571
0,245,Hits@9,0.8571428571428571
0,245,accuracy,0.8571428571428571
0,249,Hits@11,0.8571428571428571
0,249,Hits@7,0.8571428571428571
0,249,Hits@8,0.8571428571428571
0,249,Hits@9,0.8571428571428571
0,249,accuracy,0.8571428571428571
0,253,Hits@11,0.8571428571428571
0,253,Hits@7,0.8571428571428571
0,253,Hits@8,0.8571428571428571
0,253,Hits@9,0.8571428571428571
0,253,accuracy,0.8571428571428571
0,257,Hits@11,0.8571428571428571
0,257,Hits@7,0.8571428571428571
0,257,Hits@8,0.8571428571428571
0,257,Hits@9,0.8571428571428571
0,257,accuracy,0.8571428571428571
0,261,Hits@11,0.8571428571428571
0,261,Hits@7,0.8571428571428571
0,261,Hits@8,0.8571428571428571
0,261,Hits@9,0.8571428571428571
0,261,accuracy,0.8571428571428571
0,265,Hits@11,0.8571428571428571
0,265,Hits@7,0.8571428571428571
0,265,Hits@8,0.8571428571428571
0,265,Hits@9,0.8571428571428571
0,265,accuracy,0.8571428571428571
0,269,Hits@11,0.8571428571428571
0,269,Hits@7,0.8571428571428571
0,269,Hits@8,0.8571428571428571
0,269,Hits@9,0.8571428571428571
0,269,accuracy,0.8571428571428571
0,273,Hits@11,0.8571428571428571
0,273,Hits@7,0.8571428571428571
0,273,Hits@8,0.8571428571428571
0,273,Hits@9,0.8571428571428571
0,273,accuracy,0.8571428571428571
0,277,Hits@11,0.8571428571428571
0,277,Hits@7,0.8571428571428571
0,277,Hits@8,0.8571428571428571
0,277,Hits@9,0.8571428571428571
0,277,accuracy,0.8571428571428571
0,281,Hits@11,0.8571428571428571
0,281,Hits@7,0.8571428571428571
0,281,Hits@8,0.8571428571428571
0,281,Hits@9,0.8571428571428571
0,281,accuracy,0.8571428571428571
0,285,Hits@11,0.8571428571428571
0,285,Hits@7,0.8571428571428571
0,285,Hits@8,0.8571428571428571
0,285,Hits@9,0.8571428571428571
0,285,accuracy,0.8571428571428571
0,289,Hits@11,0.8571428571428571
0,289,Hits@7,0.8571428571428571
0,289,Hits@8,0.8571428571428571
0,289,Hits@9,0.8571428571428571
0,289,accuracy,0.8571428571428571
0,293,Hits@11,0.8571428571428571
0,293,Hits@7,0.8571428571428571
0,293,Hits@8,0.8571428571428571
0,293,Hits@9,0.8571428571428571
0,293,accuracy,0.8571428571428571
0,297,Hits@11,0.8571428571428571
0,297,Hits@7,0.8571428571428571
0,297,Hits@8,0.8571428571428571
0,297,Hits@9,0.8571428571428571
0,297,accuracy,0.8571428571428571
1,2,Hits@11,0.2857142857142857
1,2,Hits@7,0.2857142857142857
1,2,Hits@8,0.2857142857142857
1,2,Hits@9,0.2857142857142857
1,2,accuracy,0.2857142857142857
1,10,Hits@11,0.14285714285714285
1,10,Hits@7,0.14285714285714285
1,10,Hits@8,0.14285714285714285
1,10,Hits@9,0.14285714285714285
1,10,accuracy,0.14285714285714285
1,18,Hits@11,0.42857142857142855
1,18,Hits@7,0.2857142857142857
1,18,Hits@8,0.2857142857142857
1,18,Hits@9,0.2857142857142857
1,18,accuracy,0.2857142857142857
1,26,Hits@11,0.42857142857142855
1,26,Hits@7,0.2857142857142857
1,26,Hits@8,0.42857142857142855
1,26,Hits@9,0.42857142857142855
1,26,accuracy,0.2857142857142857
1,34,Hits@11,0.42857142857142855
1,34,Hits@7,0.42857142857142855
1,34,Hits@8,0.42857142857142855
1,34,Hits@9,0.42857142857142855
1,34,accuracy,0.42857142857142855
1,42,Hits@11,0.42857142857142855
1,42,Hits@7,0.42857142857142855
1,42,Hits@8,0.42857142857142855
1,42,Hits@9,0.42857142857142855
1,42,accuracy,0.42857142857142855
1,50,Hits@11,0.5714285714285714
1,50,Hits@7,0.42857142857142855
1,50,Hits@8,0.42857142857142855
1,50,Hits@9,0.42857142857142855
1,50,accuracy,0.42857142857142855
1,58,Hits@11,0.7142857142857143
1,58,Hits@7,0.42857142857142855
1,58,Hits@8,0.42857142857142855
1,58,Hits@9,0.5714285714285714
1,58,accuracy,0.42857142857142855
1,66,Hits@11,0.7142857142857143
1,66,Hits@7,0.5714285714285714
1,66,Hits@8,0.7142857142857143
1,66,Hits@9,0.7142857142857143
1,66,accuracy,0.5714285714285714
1,74,Hits@11,0.8571428571428571
1,74,Hits@7,0.7142857142857143
1,74,Hits@8,0.7142857142857143
1,74,Hits@9,0.7142857142857143
1,74,accuracy,0.7142857142857143
1,82,Hits@11,0.8571428571428571
1,82,Hits@7,0.7142857142857143
1,82,Hits@8,0.7142857142857143
1,82,Hits@9,0.7142857142857143
1,82,accuracy,0.7142857142857143
1,90,Hits@11,0.8571428571428571
1,90,Hits@7,0.7142857142857143
1,90,Hits@8,0.7142857142857143
1,90,Hits@9,0.7142857142857143
1,90,accuracy,0.7142857142857143
1,98,Hits@11,0.8571428571428571
1,98,Hits@7,0.7142857142857143
1,98,Hits@8,0.8571428571428571
1,98,Hits@9,0.8571428571428571
1,98,accuracy,0.7142857142857143
1,106,Hits@11,0.8571428571428571
1,106,Hits@7,0.7142857142857143
1,106,Hits@8,0.8571428571428571
1,106,Hits@9,0.8571428571428571
1,106,accuracy,0.7142857142857143
1,114,Hits@11,0.8571428571428571
1,114,Hits@7,0.7142857142857143
1,114,Hits@8,0.8571428571428571
1,114,Hits@9,0.8571428571428571
1,114,accuracy,0.7142857142857143
1,122,Hits@11,0.8571428571428571
1,122,Hits@7,0.7142857142857143
1,122,Hits@8,0.8571428571428571
1,122,Hits@9,0.8571428571428571
1,122,accuracy,0.7142857142857143
1,130,Hits@11,0.8571428571428571
1,130,Hits@7,0.7142857142857143
1,130,Hits@8,0.8571428571428571
1,130,Hits@9,0.8571428571428571
1,130,accuracy,0.7142857142857143
1,138,Hits@11,0.8571428571428571
1,138,Hits@7,0.8571428571428571
1,138,Hits@8,0.8571428571428571
1,138,Hits@9,0.8571428571428571
1,138,accuracy,0.8571428571428571
1,146,Hits@11,0.8571428571428571
1,146,Hits@7,0.8571428571428571
1,146,Hits@8,0.8571428571428571
1,146,Hits@9,0.8571428571428571
1,146,accuracy,0.8571428571428571
1,154,Hits@11,0.8571428571428571
1,154,Hits@7,0.8571428571428571
1,154,Hits@8,0.8571428571428571
1,154,Hits@9,0.8571428571428571
1,154,accuracy,0.8571428571428571
1,162,Hits@11,0.8571428571428571
1,162,Hits@7,0.8571428571428571
1,162,Hits@8,0.8571428571428571
1,162,Hits@9,0.8571428571428571
1,162,accuracy,0.8571428571428571
1,170,Hits@11,0.8571428571428571
1,170,Hits@7,0.8571428571428571
1,170,Hits@8,0.8571428571428571
1,170,Hits@9,0.8571428571428571
1,170,accuracy,0.8571428571428571
1,178,Hits@11,0.8571428571428571
1,178,Hits@7,0.8571428571428571
1,178,Hits@8,0.8571428571428571
1,178,Hits@9,0.8571428571428571
1,178,accuracy,0.8571428571428571
1,186,Hits@11,0.8571428571428571
1,186,Hits@7,0.8571428571428571
1,186,Hits@8,0.8571428571428571
1,186,Hits@9,0.8571428571428571
1,186,accuracy,0.8571428571428571
1,194,Hits@11,0.8571428571428571
1,194,Hits@7,0.8571428571428571
1,194,Hits@8,0.8571428571428571
1,194,Hits@9,0.8571428571428571
1,194,accuracy,0.8571428571428571
1,202,Hits@11,0.8571428571428571
1,202,Hits@7,0.8571428571428571
1,202,Hits@8,0.8571428571428571
1,202,Hits@9,0.8571428571428571
1,202,accuracy,0.8571428571428571
1,210,Hits@11,0.8571428571428571
1,210,Hits@7,0.8571428571428571
1,210,Hits@8,0.8571428571428571
1,210,Hits@9,0.8571428571428571
1,210,accuracy,0.8571428571428571
1,218,Hits@11,0.8571428571428571
1,218,Hits@7,0.8571428571428571
1,218,Hits@8,0.8571428571428571
1,218,Hits@9,0.8571428571428571
1,218,accuracy,0.8571428571428571
1,226,Hits@11,0.8571428571428571
1,226,Hits@7,0.8571428571428571
1,226,Hits@8,0.8571428571428571
1,226,Hits@9,0.8571428571428571
1,226,accuracy,0.8571428571428571
1,234,Hits@11,0.8571428571428571
1,234,Hits@7,0.8571428571428571
1,234,Hits@8,0.8571428571428571
1,234,Hits@9,0.8571428571428571
1,234,accuracy,0.8571428571428571
1,242,Hits@11,0.8571428571428571
1,242,Hits@7,0.8571428571428571
1,242,Hits@8,0.8571428571428571
1,242,Hits@9,0.8571428571428571
1,242,accuracy,0.8571428571428571
1,250,Hits@11,0.8571428571428571
1,250,Hits@7,0.8571428571428571
1,250,Hits@8,0.8571428571428571
1,250,Hits@9,0.8571428571428571
1,250,accuracy,0.8571428571428571
1,258,Hits@11,0.8571428571428571
1,258,Hits@7,0.8571428571428571
1,258,Hits@8,0.8571428571428571
1,258,Hits@9,0.8571428571428571
1,258,accuracy,0.8571428571428571
1,266,Hits@11,0.8571428571428571
1,266,Hits@7,0.8571428571428571
1,266,Hits@8,0.8571428571428571
1,266,Hits@9,0.8571428571428571
1,266,accuracy,0.8571428571428571
1,274,Hits@11,0.8571428571428571
1,274,Hits@7,0.8571428571428571
1,274,Hits@8,0.8571428571428571
1,274,Hits@9,0.8571428571428571
1,274,accuracy,0.8571428571428571
1,282,Hits@11,0.8571428571428571
1,282,Hits@7,0.8571428571428571
1,282,Hits@8,0.8571428571428571
1,282,Hits@9,0.8571428571428571
1,282,accuracy,0.8571428571428571
1,290,Hits@11,0.8571428571428571
1,290,Hits@7,0.8571428571428571
1,290,Hits@8,0.8571428571428571
1,290,Hits@9,0.8571428571428571
1,290,accuracy,0.8571428571428571
1,298,Hits@11,0.8571428571428571
1,298,Hits@7,0.8571428571428571
1,298,Hits@8,0.8571428571428571
1,298,Hits@9,0.8571428571428571
1,298,accuracy,0.8571428571428571
1,306,Hits@11,0.8571428571428571
1,306,Hits@7,0.8571428571428571
1,306,Hits@8,0.8571428571428571
1,306,Hits@9,0.8571428571428571
1,306,accuracy,0.8571428571428571
1,314,Hits@11,0.8571428571428571
1,314,Hits@7,0.8571428571428571
1,314,Hits@8,0.8571428571428571
1,314,Hits@9,0.8571428571428571
1,314,accuracy,0.8571428571428571
1,322,Hits@11,0.8571428571428571
1,322,Hits@7,0.8571428571428571
1,322,Hits@8,0.8571428571428571
1,322,Hits@9,0.8571428571428571
1,322,accuracy,0.8571428571428571
1,330,Hits@11,0.8571428571428571
1,330,Hits@7,0.8571428571428571
1,330,Hits@8,0.8571428571428571
1,330,Hits@9,0.8571428571428571
1,330,accuracy,0.8571428571428571
1,338,Hits@11,0.8571428571428571
1,338,Hits@7,0.8571428571428571
1,338,Hits@8,0.8571428571428571
1,338,Hits@9,0.8571428571428571
1,338,accuracy,0.8571428571428571
1,346,Hits@11,0.8571428571428571
1,346,Hits@7,0.8571428571428571
1,346,Hits@8,0.8571428571428571
1,346,Hits@9,0.8571428571428571
1,346,accuracy,0.8571428571428571
1,354,Hits@11,0.8571428571428571
1,354,Hits@7,0.8571428571428571
1,354,Hits@8,0.8571428571428571
1,354,Hits@9,0.8571428571428571
1,354,accuracy,0.8571428571428571
1,362,Hits@11,0.8571428571428571
1,362,Hits@7,0.8571428571428571
1,362,Hits@8,0.8571428571428571
1,362,Hits@9,0.8571428571428571
1,362,accuracy,0.8571428571428571
1,370,Hits@11,0.8571428571428571
1,370,Hits@7,0.8571428571428571
1,370,Hits@8,0.8571428571428571
1,370,Hits@9,0.8571428571428571
1,370,accuracy,0.8571428571428571
1,378,Hits@11,0.8571428571428571
1,378,Hits@7,0.8571428571428571
1,378,Hits@8,0.8571428571428571
1,378,Hits@9,0.8571428571428571
1,378,accuracy,0.8571428571428571
1,386,Hits@11,0.8571428571428571
1,386,Hits@7,0.8571428571428571
1,386,Hits@8,0.8571428571428571
1,386,Hits@9,0.8571428571428571
1,386,accuracy,0.8571428571428571
1,394,Hits@11,0.8571428571428571
1,394,Hits@7,0.8571428571428571
1,394,Hits@8,0.8571428571428571
1,394,Hits@9,0.8571428571428571
1,394,accuracy,0.8571428571428571
1,402,Hits@11,0.8571428571428571
1,402,Hits@7,0.8571428571428571
1,402,Hits@8,0.8571428571428571
1,402,Hits@9,0.8571428571428571
1,402,accuracy,0.8571428571428571
1,410,Hits@11,0.8571428571428571
1,410,Hits@7,0.8571428571428571
1,410,Hits@8,0.8571428571428571
1,410,Hits@9,0.8571428571428571
1,410,accuracy,0.8571428571428571
1,418,Hits@11,0.8571428571428571
1,418,Hits@7,0.8571428571428571
1,418,Hits@8,0.8571428571428571
1,418,Hits@9,0.8571428571428571
1,418,accuracy,0.8571428571428571
1,426,Hits@11,0.8571428571428571
1,426,Hits@7,0.8571428571428571
1,426,Hits@8,0.8571428571428571
1,426,Hits@9,0.8571428571428571
1,426,accuracy,0.8571428571428571
1,434,Hits@11,0.8571428571428571
1,434,Hits@7,0.8571428571428571
1,434,Hits@8,0.8571428571428571
1,434,Hits@9,0.8571428571428571
1,434,accuracy,0.8571428571428571
1,442,Hits@11,0.8571428571428571
1,442,Hits@7,0.8571428571428571
1,442,Hits@8,0.8571428571428571
1,442,Hits@9,0.8571428571428571
1,442,accuracy,0.8571428571428571
1,450,Hits@11,0.8571428571428571
1,450,Hits@7,0.8571428571428571
1,450,Hits@8,0.8571428571428571
1,450,Hits@9,0.8571428571428571
1,450,accuracy,0.8571428571428571
1,458,Hits@11,0.8571428571428571
1,458,Hits@7,0.8571428571428571
1,458,Hits@8,0.8571428571428571
1,458,Hits@9,0.8571428571428571
1,458,accuracy,0.8571428571428571
1,466,Hits@11,0.8571428571428571
1,466,Hits@7,0.8571428571428571
1,466,Hits@8,0.8571428571428571
1,466,Hits@9,0.8571428571428571
1,466,accuracy,0.8571428571428571
1,474,Hits@11,0.8571428571428571
1,474,Hits@7,0.8571428571428571
1,474,Hits@8,0.8571428571428571
1,474,Hits@9,0.8571428571428571
1,474,accuracy,0.8571428571428571
1,482,Hits@11,0.8571428571428571
1,482,Hits@7,0.8571428571428571
1,482,Hits@8,0.8571428571428571
1,482,Hits@9,0.8571428571428571
1,482,accuracy,0.8571428571428571
1,490,Hits@11,0.8571428571428571
1,490,Hits@7,0.8571428571428571
1,490,Hits@8,0.8571428571428571
1,490,Hits@9,0.8571428571428571
1,490,accuracy,0.8571428571428571
1,498,Hits@11,0.8571428571428571
1,498,Hits@7,0.8571428571428571
1,498,Hits@8,0.8571428571428571
1,498,Hits@9,0.8571428571428571
1,498,accuracy,0.8571428571428571
1,506,Hits@11,0.8571428571428571
1,506,Hits@7,0.8571428571428571
1,506,Hits@8,0.8571428571428571
1,506,Hits@9,0.8571428571428571
1,506,accuracy,0.8571428571428571
1,514,Hits@11,0.8571428571428571
1,514,Hits@7,0.8571428571428571
1,514,Hits@8,0.8571428571428571
1,514,Hits@9,0.8571428571428571
1,514,accuracy,0.8571428571428571
1,522,Hits@11,0.8571428571428571
1,522,Hits@7,0.8571428571428571
1,522,Hits@8,0.8571428571428571
1,522,Hits@9,0.8571428571428571
1,522,accuracy,0.8571428571428571
1,530,Hits@11,0.8571428571428571
1,530,Hits@7,0.8571428571428571
1,530,Hits@8,0.8571428571428571
1,530,Hits@9,0.8571428571428571
1,530,accuracy,0.8571428571428571
1,538,Hits@11,0.8571428571428571
1,538,Hits@7,0.8571428571428571
1,538,Hits@8,0.8571428571428571
1,538,Hits@9,0.8571428571428571
1,538,accuracy,0.8571428571428571
1,546,Hits@11,0.8571428571428571
1,546,Hits@7,0.8571428571428571
1,546,Hits@8,0.8571428571428571
1,546,Hits@9,0.8571428571428571
1,546,accuracy,0.8571428571428571
1,554,Hits@11,0.8571428571428571
1,554,Hits@7,0.8571428571428571
1,554,Hits@8,0.8571428571428571
1,554,Hits@9,0.8571428571428571
1,554,accuracy,0.8571428571428571
1,562,Hits@11,0.8571428571428571
1,562,Hits@7,0.8571428571428571
1,562,Hits@8,0.8571428571428571
1,562,Hits@9,0.8571428571428571
1,562,accuracy,0.8571428571428571
1,570,Hits@11,0.8571428571428571
1,570,Hits@7,0.8571428571428571
1,570,Hits@8,0.8571428571428571
1,570,Hits@9,0.8571428571428571
1,570,accuracy,0.8571428571428571
1,578,Hits@11,0.8571428571428571
1,578,Hits@7,0.8571428571428571
1,578,Hits@8,0.8571428571428571
1,578,Hits@9,0.8571428571428571
1,578,accuracy,0.8571428571428571
1,586,Hits@11,0.8571428571428571
1,586,Hits@7,0.8571428571428571
1,586,Hits@8,0.8571428571428571
1,586,Hits@9,0.8571428571428571
1,586,accuracy,0.8571428571428571
1,594,Hits@11,0.8571428571428571
1,594,Hits@7,0.8571428571428571
1,594,Hits@8,0.8571428571428571
1,594,Hits@9,0.8571428571428571
1,594,accuracy,0.8571428571428571
2,3,Hits@11,0.5714285714285714
2,3,Hits@7,0.2857142857142857
2,3,Hits@8,0.42857142857142855
2,3,Hits@9,0.42857142857142855
2,3,accuracy,0.2857142857142857
2,15,Hits@11,0.5714285714285714
2,15,Hits@7,0.5714285714285714
2,15,Hits@8,0.5714285714285714
2,15,Hits@9,0.5714285714285714
2,15,accuracy,0.5714285714285714
2,27,Hits@11,0.8571428571428571
2,27,Hits@7,0.5714285714285714
2,27,Hits@8,0.5714285714285714
2,27,Hits@9,0.7142857142857143
2,27,accuracy,0.5714285714285714
2,39,Hits@11,1.0
2,39,Hits@7,0.7142857142857143
2,39,Hits@8,0.7142857142857143
2,39,Hits@9,0.8571428571428571
2,39,accuracy,0.7142857142857143
2,51,Hits@11,1.0
2,51,Hits@7,0.8571428571428571
2,51,Hits@8,0.8571428571428571
2,51,Hits@9,1.0
2,51,accuracy,0.8571428571428571
2,63,Hits@11,1.0
2,63,Hits@7,1.0
2,63,Hits@8,1.0
2,63,Hits@9,1.0
2,63,accuracy,1.0
2,75,Hits@11,1.0
2,75,Hits@7,1.0
2,75,Hits@8,1.0
2,75,Hits@9,1.0
2,75,accuracy,1.0
2,87,Hits@11,1.0
2,87,Hits@7,1.0
2,87,Hits@8,1.0
2,87,Hits@9,1.0
2,87,accuracy,1.0
2,99,Hits@11,1.0
2,99,Hits@7,1.0
2,99,Hits@8,1.0
2,99,Hits@9,1.0
2,99,accuracy,1.0
2,111,Hits@11,1.0
2,111,Hits@7,1.0
2,111,Hits@8,1.0
2,111,Hits@9,1.0
2,111,accuracy,1.0
2,123,Hits@11,1.0
2,123,Hits@7,1.0
2,123,Hits@8,1.0
2,123,Hits@9,1.0
2,123,accuracy,1.0
2,135,Hits@11,1.0
2,135,Hits@7,1.0
2,135,Hits@8,1.0
2,135,Hits@9,1.0
2,135,accuracy,1.0
2,147,Hits@11,1.0
2,147,Hits@7,1.0
2,147,Hits@8,1.0
2,147,Hits@9,1.0
2,147,accuracy,1.0
2,159,Hits@11,1.0
2,159,Hits@7,1.0
2,159,Hits@8,1.0
2,159,Hits@9,1.0
2,159,accuracy,1.0
2,171,Hits@11,1.0
2,171,Hits@7,1.0
2,171,Hits@8,1.0
2,171,Hits@9,1.0
2,171,accuracy,1.0
2,183,Hits@11,1.0
2,183,Hits@7,1.0
2,183,Hits@8,1.0
2,183,Hits@9,1.0
2,183,accuracy,1.0
2,195,Hits@11,1.0
2,195,Hits@7,1.0
2,195,Hits@8,1.0
2,195,Hits@9,1.0
2,195,accuracy,1.0
2,207,Hits@11,1.0
2,207,Hits@7,1.0
2,207,Hits@8,1.0
2,207,Hits@9,1.0
2,207,accuracy,1.0
2,219,Hits@11,1.0
2,219,Hits@7,1.0
2,219,Hits@8,1.0
2,219,Hits@9,1.0
2,219,accuracy,1.0
2,231,Hits@11,1.0
2,231,Hits@7,1.0
2,231,Hits@8,1.0
2,231,Hits@9,1.0
2,231,accuracy,1.0
2,243,Hits@11,1.0
2,243,Hits@7,1.0
2,243,Hits@8,1.0
2,243,Hits@9,1.0
2,243,accuracy,1.0
2,255,Hits@11,1.0
2,255,Hits@7,1.0
2,255,Hits@8,1.0
2,255,Hits@9,1.0
2,255,accuracy,1.0
2,267,Hits@11,1.0
2,267,Hits@7,1.0
2,267,Hits@8,1.0
2,267,Hits@9,1.0
2,267,accuracy,1.0
2,279,Hits@11,1.0
2,279,Hits@7,1.0
2,279,Hits@8,1.0
2,279,Hits@9,1.0
2,279,accuracy,1.0
2,291,Hits@11,1.0
2,291,Hits@7,1.0
2,291,Hits@8,1.0
2,291,Hits@9,1.0
2,291,accuracy,1.0
2,303,Hits@11,1.0
2,303,Hits@7,1.0
2,303,Hits@8,1.0
2,303,Hits@9,1.0
2,303,accuracy,1.0
2,315,Hits@11,1.0
2,315,Hits@7,1.0
2,315,Hits@8,1.0
2,315,Hits@9,1.0
2,315,accuracy,1.0
2,327,Hits@11,1.0
2,327,Hits@7,1.0
2,327,Hits@8,1.0
2,327,Hits@9,1.0
2,327,accuracy,1.0
2,339,Hits@11,1.0
2,339,Hits@7,1.0
2,339,Hits@8,1.0
2,339,Hits@9,1.0
2,339,accuracy,1.0
2,351,Hits@11,1.0
2,351,Hits@7,1.0
2,351,Hits@8,1.0
2,351,Hits@9,1.0
2,351,accuracy,1.0
2,363,Hits@11,1.0
2,363,Hits@7,1.0
2,363,Hits@8,1.0
2,363,Hits@9,1.0
2,363,accuracy,1.0
2,375,Hits@11,1.0
2,375,Hits@7,1.0
2,375,Hits@8,1.0
2,375,Hits@9,1.0
2,375,accuracy,1.0
2,387,Hits@11,1.0
2,387,Hits@7,1.0
2,387,Hits@8,1.0
2,387,Hits@9,1.0
2,387,accuracy,1.0
2,399,Hits@11,1.0
2,399,Hits@7,1.0
2,399,Hits@8,1.0
2,399,Hits@9,1.0
2,399,accuracy,1.0
2,411,Hits@11,1.0
2,411,Hits@7,1.0
2,411,Hits@8,1.0
2,411,Hits@9,1.0
2,411,accuracy,1.0
2,423,Hits@11,1.0
2,423,Hits@7,1.0
2,423,Hits@8,1.0
2,423,Hits@9,1.0
2,423,accuracy,1.0
2,435,Hits@11,1.0
2,435,Hits@7,1.0
2,435,Hits@8,1.0
2,435,Hits@9,1.0
2,435,accuracy,1.0
2,447,Hits@11,1.0
2,447,Hits@7,1.0
2,447,Hits@8,1.0
2,447,Hits@9,1.0
2,447,accuracy,1.0
2,459,Hits@11,1.0
2,459,Hits@7,1.0
2,459,Hits@8,1.0
2,459,Hits@9,1.0
2,459,accuracy,1.0
2,471,Hits@11,1.0
2,471,Hits@7,1.0
2,471,Hits@8,1.0
2,471,Hits@9,1.0
2,471,accuracy,1.0
2,483,Hits@11,1.0
2,483,Hits@7,1.0
2,483,Hits@8,1.0
2,483,Hits@9,1.0
2,483,accuracy,1.0
2,495,Hits@11,1.0
2,495,Hits@7,1.0
2,495,Hits@8,1.0
2,495,Hits@9,1.0
2,495,accuracy,1.0
2,507,Hits@11,1.0
2,507,Hits@7,1.0
2,507,Hits@8,1.0
2,507,Hits@9,1.0
2,507,accuracy,1.0
2,519,Hits@11,1.0
2,519,Hits@7,1.0
2,519,Hits@8,1.0
2,519,Hits@9,1.0
2,519,accuracy,1.0
2,531,Hits@11,1.0
2,531,Hits@7,1.0
2,531,Hits@8,1.0
2,531,Hits@9,1.0
2,531,accuracy,1.0
2,543,Hits@11,1.0
2,543,Hits@7,1.0
2,543,Hits@8,1.0
2,543,Hits@9,1.0
2,543,accuracy,1.0
2,555,Hits@11,1.0
2,555,Hits@7,1.0
2,555,Hits@8,1.0
2,555,Hits@9,1.0
2,555,accuracy,1.0
2,567,Hits@11,1.0
2,567,Hits@7,1.0
2,567,Hits@8,1.0
2,567,Hits@9,1.0
2,567,accuracy,1.0
2,579,Hits@11,1.0
2,579,Hits@7,1.0
2,579,Hits@8,1.0
2,579,Hits@9,1.0
2,579,accuracy,1.0
2,591,Hits@11,1.0
2,591,Hits@7,1.0
2,591,Hits@8,1.0
2,591,Hits@9,1.0
2,591,accuracy,1.0
2,603,Hits@11,1.0
2,603,Hits@7,1.0
2,603,Hits@8,1.0
2,603,Hits@9,1.0
2,603,accuracy,1.0
2,615,Hits@11,1.0
2,615,Hits@7,1.0
2,615,Hits@8,1.0
2,615,Hits@9,1.0
2,615,accuracy,1.0
2,627,Hits@11,1.0
2,627,Hits@7,1.0
2,627,Hits@8,1.0
2,627,Hits@9,1.0
2,627,accuracy,1.0
2,639,Hits@11,1.0
2,639,Hits@7,1.0
2,639,Hits@8,1.0
2,639,Hits@9,1.0
2,639,accuracy,1.0
2,651,Hits@11,1.0
2,651,Hits@7,1.0
2,651,Hits@8,1.0
2,651,Hits@9,1.0
2,651,accuracy,1.0
2,663,Hits@11,1.0
2,663,Hits@7,1.0
2,663,Hits@8,1.0
2,663,Hits@9,1.0
2,663,accuracy,1.0
2,675,Hits@11,1.0
2,675,Hits@7,1.0
2,675,Hits@8,1.0
2,675,Hits@9,1.0
2,675,accuracy,1.0
2,687,Hits@11,1.0
2,687,Hits@7,1.0
2,687,Hits@8,1.0
2,687,Hits@9,1.0
2,687,accuracy,1.0
2,699,Hits@11,1.0
2,699,Hits@7,1.0
2,699,Hits@8,1.0
2,699,Hits@9,1.0
2,699,accuracy,1.0
2,711,Hits@11,1.0
2,711,Hits@7,1.0
2,711,Hits@8,1.0
2,711,Hits@9,1.0
2,711,accuracy,1.0
2,723,Hits@11,1.0
2,723,Hits@7,1.0
2,723,Hits@8,1.0
2,723,Hits@9,1.0
2,723,accuracy,1.0
2,735,Hits@11,1.0
2,735,Hits@7,1.0
2,735,Hits@8,1.0
2,735,Hits@9,1.0
2,735,accuracy,1.0
2,747,Hits@11,1.0
2,747,Hits@7,1.0
2,747,Hits@8,1.0
2,747,Hits@9,1.0
2,747,accuracy,1.0
2,759,Hits@11,1.0
2,759,Hits@7,1.0
2,759,Hits@8,1.0
2,759,Hits@9,1.0
2,759,accuracy,1.0
2,771,Hits@11,1.0
2,771,Hits@7,1.0
2,771,Hits@8,1.0
2,771,Hits@9,1.0
2,771,accuracy,1.0
2,783,Hits@11,1.0
2,783,Hits@7,1.0
2,783,Hits@8,1.0
2,783,Hits@9,1.0
2,783,accuracy,1.0
2,795,Hits@11,1.0
2,795,Hits@7,1.0
2,795,Hits@8,1.0
2,795,Hits@9,1.0
2,795,accuracy,1.0
2,807,Hits@11,1.0
2,807,Hits@7,1.0
2,807,Hits@8,1.0
2,807,Hits@9,1.0
2,807,accuracy,1.0
2,819,Hits@11,1.0
2,819,Hits@7,1.0
2,819,Hits@8,1.0
2,819,Hits@9,1.0
2,819,accuracy,1.0
2,831,Hits@11,1.0
2,831,Hits@7,1.0
2,831,Hits@8,1.0
2,831,Hits@9,1.0
2,831,accuracy,1.0
2,843,Hits@11,1.0
2,843,Hits@7,1.0
2,843,Hits@8,1.0
2,843,Hits@9,1.0
2,843,accuracy,1.0
2,855,Hits@11,1.0
2,855,Hits@7,1.0
2,855,Hits@8,1.0
2,855,Hits@9,1.0
2,855,accuracy,1.0
2,867,Hits@11,1.0
2,867,Hits@7,1.0
2,867,Hits@8,1.0
2,867,Hits@9,1.0
2,867,accuracy,1.0
2,879,Hits@11,1.0
2,879,Hits@7,1.0
2,879,Hits@8,1.0
2,879,Hits@9,1.0
2,879,accuracy,1.0
2,891,Hits@11,1.0
2,891,Hits@7,1.0
2,891,Hits@8,1.0
2,891,Hits@9,1.0
2,891,accuracy,1.0


==> figures/synthetic-scores-graph_large.csv <==
max_rank,num_singular_values,metric,score
0,1,Hits@5,0.0
0,1,Hits@6,0.0
0,1,Hits@7,0.0
0,1,accuracy,0.0
0,5,Hits@5,0.0
0,5,Hits@6,0.0
0,5,Hits@7,0.0
0,5,accuracy,0.0
0,9,Hits@5,0.0
0,9,Hits@6,0.0
0,9,Hits@7,0.0
0,9,accuracy,0.0
0,13,Hits@5,0.0
0,13,Hits@6,0.0
0,13,Hits@7,0.0
0,13,accuracy,0.0
0,17,Hits@5,0.0
0,17,Hits@6,0.0
0,17,Hits@7,0.0
0,17,accuracy,0.0
0,21,Hits@5,0.0
0,21,Hits@6,0.0
0,21,Hits@7,0.0
0,21,accuracy,0.0
0,25,Hits@5,0.0
0,25,Hits@6,0.0
0,25,Hits@7,0.0
0,25,accuracy,0.0
0,29,Hits@5,0.0
0,29,Hits@6,0.0
0,29,Hits@7,0.0
0,29,accuracy,0.0
0,33,Hits@5,0.0
0,33,Hits@6,0.0
0,33,Hits@7,0.2
0,33,accuracy,0.0
0,37,Hits@5,0.0
0,37,Hits@6,0.2
0,37,Hits@7,0.2
0,37,accuracy,0.0
0,41,Hits@5,0.0
0,41,Hits@6,0.2
0,41,Hits@7,0.2
0,41,accuracy,0.0
0,45,Hits@5,0.2
0,45,Hits@6,0.2
0,45,Hits@7,0.2
0,45,accuracy,0.2
0,49,Hits@5,0.2
0,49,Hits@6,0.2
0,49,Hits@7,0.2
0,49,accuracy,0.2
0,53,Hits@5,0.2
0,53,Hits@6,0.2
0,53,Hits@7,0.2
0,53,accuracy,0.2
0,57,Hits@5,0.2
0,57,Hits@6,0.2
0,57,Hits@7,0.2
0,57,accuracy,0.2
0,61,Hits@5,0.2
0,61,Hits@6,0.2
0,61,Hits@7,0.2
0,61,accuracy,0.2
0,65,Hits@5,0.2
0,65,Hits@6,0.2
0,65,Hits@7,0.2
0,65,accuracy,0.2
0,69,Hits@5,0.2
0,69,Hits@6,0.2
0,69,Hits@7,0.2
0,69,accuracy,0.2
0,73,Hits@5,0.2
0,73,Hits@6,0.2
0,73,Hits@7,0.2
0,73,accuracy,0.2
0,77,Hits@5,0.2
0,77,Hits@6,0.2
0,77,Hits@7,0.2
0,77,accuracy,0.2
0,81,Hits@5,0.2
0,81,Hits@6,0.2
0,81,Hits@7,0.2
0,81,accuracy,0.2
0,85,Hits@5,0.2
0,85,Hits@6,0.2
0,85,Hits@7,0.2
0,85,accuracy,0.2
0,89,Hits@5,0.2
0,89,Hits@6,0.2
0,89,Hits@7,0.4
0,89,accuracy,0.2
0,93,Hits@5,0.2
0,93,Hits@6,0.2
0,93,Hits@7,0.4
0,93,accuracy,0.2
0,97,Hits@5,0.2
0,97,Hits@6,0.4
0,97,Hits@7,0.4
0,97,accuracy,0.2
0,101,Hits@5,0.2
0,101,Hits@6,0.4
0,101,Hits@7,0.4
0,101,accuracy,0.2
0,105,Hits@5,0.4
0,105,Hits@6,0.4
0,105,Hits@7,0.4
0,105,accuracy,0.4
0,109,Hits@5,0.4
0,109,Hits@6,0.4
0,109,Hits@7,0.4
0,109,accuracy,0.4
0,113,Hits@5,0.4
0,113,Hits@6,0.4
0,113,Hits@7,0.4
0,113,accuracy,0.4
0,117,Hits@5,0.4
0,117,Hits@6,0.4
0,117,Hits@7,0.4
0,117,accuracy,0.4
0,121,Hits@5,0.4
0,121,Hits@6,0.4
0,121,Hits@7,0.4
0,121,accuracy,0.4
0,125,Hits@5,0.4
0,125,Hits@6,0.4
0,125,Hits@7,0.4
0,125,accuracy,0.4
0,129,Hits@5,0.4
0,129,Hits@6,0.4
0,129,Hits@7,0.4
0,129,accuracy,0.4
0,133,Hits@5,0.4
0,133,Hits@6,0.4
0,133,Hits@7,0.4
0,133,accuracy,0.4
0,137,Hits@5,0.4
0,137,Hits@6,0.4
0,137,Hits@7,0.4
0,137,accuracy,0.4
0,141,Hits@5,0.4
0,141,Hits@6,0.4
0,141,Hits@7,0.4
0,141,accuracy,0.4
0,145,Hits@5,0.4
0,145,Hits@6,0.4
0,145,Hits@7,0.4
0,145,accuracy,0.4
0,149,Hits@5,0.4
0,149,Hits@6,0.4
0,149,Hits@7,0.4
0,149,accuracy,0.4
0,153,Hits@5,0.4
0,153,Hits@6,0.4
0,153,Hits@7,0.4
0,153,accuracy,0.4
0,157,Hits@5,0.4
0,157,Hits@6,0.4
0,157,Hits@7,0.4
0,157,accuracy,0.4
0,161,Hits@5,0.4
0,161,Hits@6,0.4
0,161,Hits@7,0.4
0,161,accuracy,0.4
0,165,Hits@5,0.4
0,165,Hits@6,0.4
0,165,Hits@7,0.4
0,165,accuracy,0.4
0,169,Hits@5,0.4
0,169,Hits@6,0.4
0,169,Hits@7,0.4
0,169,accuracy,0.4
0,173,Hits@5,0.4
0,173,Hits@6,0.4
0,173,Hits@7,0.4
0,173,accuracy,0.4
0,177,Hits@5,0.4
0,177,Hits@6,0.4
0,177,Hits@7,0.4
0,177,accuracy,0.4
0,181,Hits@5,0.4
0,181,Hits@6,0.4
0,181,Hits@7,0.4
0,181,accuracy,0.4
0,185,Hits@5,0.4
0,185,Hits@6,0.4
0,185,Hits@7,0.4
0,185,accuracy,0.4
0,189,Hits@5,0.4
0,189,Hits@6,0.4
0,189,Hits@7,0.4
0,189,accuracy,0.4
0,193,Hits@5,0.4
0,193,Hits@6,0.4
0,193,Hits@7,0.4
0,193,accuracy,0.4
0,197,Hits@5,0.4
0,197,Hits@6,0.4
0,197,Hits@7,0.4
0,197,accuracy,0.4
0,201,Hits@5,0.4
0,201,Hits@6,0.4
0,201,Hits@7,0.4
0,201,accuracy,0.4
0,205,Hits@5,0.4
0,205,Hits@6,0.4
0,205,Hits@7,0.4
0,205,accuracy,0.4
0,209,Hits@5,0.4
0,209,Hits@6,0.4
0,209,Hits@7,0.4
0,209,accuracy,0.4
0,213,Hits@5,0.4
0,213,Hits@6,0.4
0,213,Hits@7,0.4
0,213,accuracy,0.4
0,217,Hits@5,0.4
0,217,Hits@6,0.4
0,217,Hits@7,0.4
0,217,accuracy,0.4
0,221,Hits@5,0.4
0,221,Hits@6,0.4
0,221,Hits@7,0.4
0,221,accuracy,0.4
0,225,Hits@5,0.4
0,225,Hits@6,0.4
0,225,Hits@7,0.4
0,225,accuracy,0.4
0,229,Hits@5,0.4
0,229,Hits@6,0.4
0,229,Hits@7,0.4
0,229,accuracy,0.4
0,233,Hits@5,0.4
0,233,Hits@6,0.4
0,233,Hits@7,0.4
0,233,accuracy,0.4
0,237,Hits@5,0.4
0,237,Hits@6,0.4
0,237,Hits@7,0.4
0,237,accuracy,0.4
0,241,Hits@5,0.4
0,241,Hits@6,0.4
0,241,Hits@7,0.4
0,241,accuracy,0.4
0,245,Hits@5,0.4
0,245,Hits@6,0.4
0,245,Hits@7,0.4
0,245,accuracy,0.4
0,249,Hits@5,0.4
0,249,Hits@6,0.4
0,249,Hits@7,0.4
0,249,accuracy,0.4
0,253,Hits@5,0.4
0,253,Hits@6,0.4
0,253,Hits@7,0.4
0,253,accuracy,0.4
0,257,Hits@5,0.4
0,257,Hits@6,0.4
0,257,Hits@7,0.4
0,257,accuracy,0.4
0,261,Hits@5,0.4
0,261,Hits@6,0.4
0,261,Hits@7,0.4
0,261,accuracy,0.4
0,265,Hits@5,0.4
0,265,Hits@6,0.4
0,265,Hits@7,0.4
0,265,accuracy,0.4
0,269,Hits@5,0.4
0,269,Hits@6,0.4
0,269,Hits@7,0.4
0,269,accuracy,0.4
0,273,Hits@5,0.4
0,273,Hits@6,0.4
0,273,Hits@7,0.4
0,273,accuracy,0.4
0,277,Hits@5,0.4
0,277,Hits@6,0.4
0,277,Hits@7,0.4
0,277,accuracy,0.4
0,281,Hits@5,0.4
0,281,Hits@6,0.4
0,281,Hits@7,0.6
0,281,accuracy,0.4
0,285,Hits@5,0.4
0,285,Hits@6,0.4
0,285,Hits@7,0.6
0,285,accuracy,0.4
0,289,Hits@5,0.4
0,289,Hits@6,0.4
0,289,Hits@7,0.6
0,289,accuracy,0.4
0,293,Hits@5,0.4
0,293,Hits@6,0.4
0,293,Hits@7,0.6
0,293,accuracy,0.4
0,297,Hits@5,0.4
0,297,Hits@6,0.4
0,297,Hits@7,0.6
0,297,accuracy,0.4
1,2,Hits@5,0.0
1,2,Hits@6,0.0
1,2,Hits@7,0.0
1,2,accuracy,0.0
1,10,Hits@5,0.0
1,10,Hits@6,0.0
1,10,Hits@7,0.0
1,10,accuracy,0.0
1,18,Hits@5,0.0
1,18,Hits@6,0.0
1,18,Hits@7,0.0
1,18,accuracy,0.0
1,26,Hits@5,0.0
1,26,Hits@6,0.0
1,26,Hits@7,0.0
1,26,accuracy,0.0
1,34,Hits@5,0.0
1,34,Hits@6,0.0
1,34,Hits@7,0.0
1,34,accuracy,0.0
1,42,Hits@5,0.0
1,42,Hits@6,0.0
1,42,Hits@7,0.0
1,42,accuracy,0.0
1,50,Hits@5,0.0
1,50,Hits@6,0.0
1,50,Hits@7,0.0
1,50,accuracy,0.0
1,58,Hits@5,0.0
1,58,Hits@6,0.0
1,58,Hits@7,0.0
1,58,accuracy,0.0
1,66,Hits@5,0.0
1,66,Hits@6,0.2
1,66,Hits@7,0.2
1,66,accuracy,0.0
1,74,Hits@5,0.0
1,74,Hits@6,0.2
1,74,Hits@7,0.2
1,74,accuracy,0.0
1,82,Hits@5,0.0
1,82,Hits@6,0.2
1,82,Hits@7,0.2
1,82,accuracy,0.0
1,90,Hits@5,0.2
1,90,Hits@6,0.2
1,90,Hits@7,0.2
1,90,accuracy,0.2
1,98,Hits@5,0.2
1,98,Hits@6,0.2
1,98,Hits@7,0.2
1,98,accuracy,0.2
1,106,Hits@5,0.2
1,106,Hits@6,0.2
1,106,Hits@7,0.2
1,106,accuracy,0.2
1,114,Hits@5,0.2
1,114,Hits@6,0.2
1,114,Hits@7,0.2
1,114,accuracy,0.2
1,122,Hits@5,0.2
1,122,Hits@6,0.2
1,122,Hits@7,0.2
1,122,accuracy,0.2
1,130,Hits@5,0.2
1,130,Hits@6,0.2
1,130,Hits@7,0.2
1,130,accuracy,0.2
1,138,Hits@5,0.2
1,138,Hits@6,0.2
1,138,Hits@7,0.2
1,138,accuracy,0.2
1,146,Hits@5,0.2
1,146,Hits@6,0.2
1,146,Hits@7,0.2
1,146,accuracy,0.2
1,154,Hits@5,0.2
1,154,Hits@6,0.2
1,154,Hits@7,0.2
1,154,accuracy,0.2
1,162,Hits@5,0.2
1,162,Hits@6,0.2
1,162,Hits@7,0.2
1,162,accuracy,0.2
1,170,Hits@5,0.2
1,170,Hits@6,0.2
1,170,Hits@7,0.2
1,170,accuracy,0.2
1,178,Hits@5,0.2
1,178,Hits@6,0.2
1,178,Hits@7,0.4
1,178,accuracy,0.2
1,186,Hits@5,0.2
1,186,Hits@6,0.2
1,186,Hits@7,0.4
1,186,accuracy,0.2
1,194,Hits@5,0.2
1,194,Hits@6,0.4
1,194,Hits@7,0.4
1,194,accuracy,0.2
1,202,Hits@5,0.2
1,202,Hits@6,0.4
1,202,Hits@7,0.4
1,202,accuracy,0.2
1,210,Hits@5,0.4
1,210,Hits@6,0.4
1,210,Hits@7,0.4
1,210,accuracy,0.4
1,218,Hits@5,0.4
1,218,Hits@6,0.4
1,218,Hits@7,0.4
1,218,accuracy,0.4
1,226,Hits@5,0.4
1,226,Hits@6,0.4
1,226,Hits@7,0.4
1,226,accuracy,0.4
1,234,Hits@5,0.4
1,234,Hits@6,0.4
1,234,Hits@7,0.4
1,234,accuracy,0.4
1,242,Hits@5,0.4
1,242,Hits@6,0.4
1,242,Hits@7,0.4
1,242,accuracy,0.4
1,250,Hits@5,0.4
1,250,Hits@6,0.4
1,250,Hits@7,0.4
1,250,accuracy,0.4
1,258,Hits@5,0.4
1,258,Hits@6,0.4
1,258,Hits@7,0.4
1,258,accuracy,0.4
1,266,Hits@5,0.4
1,266,Hits@6,0.4
1,266,Hits@7,0.4
1,266,accuracy,0.4
1,274,Hits@5,0.4
1,274,Hits@6,0.4
1,274,Hits@7,0.4
1,274,accuracy,0.4
1,282,Hits@5,0.4
1,282,Hits@6,0.4
1,282,Hits@7,0.4
1,282,accuracy,0.4
1,290,Hits@5,0.4
1,290,Hits@6,0.4
1,290,Hits@7,0.4
1,290,accuracy,0.4
1,298,Hits@5,0.4
1,298,Hits@6,0.4
1,298,Hits@7,0.4
1,298,accuracy,0.4
1,306,Hits@5,0.4
1,306,Hits@6,0.4
1,306,Hits@7,0.4
1,306,accuracy,0.4
1,314,Hits@5,0.4
1,314,Hits@6,0.4
1,314,Hits@7,0.4
1,314,accuracy,0.4
1,322,Hits@5,0.4
1,322,Hits@6,0.4
1,322,Hits@7,0.4
1,322,accuracy,0.4
1,330,Hits@5,0.4
1,330,Hits@6,0.4
1,330,Hits@7,0.4
1,330,accuracy,0.4
1,338,Hits@5,0.4
1,338,Hits@6,0.4
1,338,Hits@7,0.4
1,338,accuracy,0.4
1,346,Hits@5,0.4
1,346,Hits@6,0.4
1,346,Hits@7,0.4
1,346,accuracy,0.4
1,354,Hits@5,0.4
1,354,Hits@6,0.4
1,354,Hits@7,0.4
1,354,accuracy,0.4
1,362,Hits@5,0.4
1,362,Hits@6,0.4
1,362,Hits@7,0.4
1,362,accuracy,0.4
1,370,Hits@5,0.4
1,370,Hits@6,0.4
1,370,Hits@7,0.4
1,370,accuracy,0.4
1,378,Hits@5,0.4
1,378,Hits@6,0.4
1,378,Hits@7,0.4
1,378,accuracy,0.4
1,386,Hits@5,0.4
1,386,Hits@6,0.4
1,386,Hits@7,0.4
1,386,accuracy,0.4
1,394,Hits@5,0.4
1,394,Hits@6,0.4
1,394,Hits@7,0.4
1,394,accuracy,0.4
1,402,Hits@5,0.4
1,402,Hits@6,0.4
1,402,Hits@7,0.4
1,402,accuracy,0.4
1,410,Hits@5,0.4
1,410,Hits@6,0.4
1,410,Hits@7,0.4
1,410,accuracy,0.4
1,418,Hits@5,0.4
1,418,Hits@6,0.4
1,418,Hits@7,0.4
1,418,accuracy,0.4
1,426,Hits@5,0.4
1,426,Hits@6,0.4
1,426,Hits@7,0.4
1,426,accuracy,0.4
1,434,Hits@5,0.4
1,434,Hits@6,0.4
1,434,Hits@7,0.4
1,434,accuracy,0.4
1,442,Hits@5,0.4
1,442,Hits@6,0.4
1,442,Hits@7,0.4
1,442,accuracy,0.4
1,450,Hits@5,0.4
1,450,Hits@6,0.4
1,450,Hits@7,0.4
1,450,accuracy,0.4
1,458,Hits@5,0.4
1,458,Hits@6,0.4
1,458,Hits@7,0.4
1,458,accuracy,0.4
1,466,Hits@5,0.4
1,466,Hits@6,0.4
1,466,Hits@7,0.4
1,466,accuracy,0.4
1,474,Hits@5,0.4
1,474,Hits@6,0.4
1,474,Hits@7,0.4
1,474,accuracy,0.4
1,482,Hits@5,0.4
1,482,Hits@6,0.4
1,482,Hits@7,0.4
1,482,accuracy,0.4
1,490,Hits@5,0.4
1,490,Hits@6,0.4
1,490,Hits@7,0.4
1,490,accuracy,0.4
1,498,Hits@5,0.4
1,498,Hits@6,0.4
1,498,Hits@7,0.4
1,498,accuracy,0.4
1,506,Hits@5,0.4
1,506,Hits@6,0.4
1,506,Hits@7,0.4
1,506,accuracy,0.4
1,514,Hits@5,0.4
1,514,Hits@6,0.4
1,514,Hits@7,0.4
1,514,accuracy,0.4
1,522,Hits@5,0.4
1,522,Hits@6,0.4
1,522,Hits@7,0.4
1,522,accuracy,0.4
1,530,Hits@5,0.4
1,530,Hits@6,0.4
1,530,Hits@7,0.4
1,530,accuracy,0.4
1,538,Hits@5,0.4
1,538,Hits@6,0.4
1,538,Hits@7,0.4
1,538,accuracy,0.4
1,546,Hits@5,0.4
1,546,Hits@6,0.4
1,546,Hits@7,0.4
1,546,accuracy,0.4
1,554,Hits@5,0.4
1,554,Hits@6,0.4
1,554,Hits@7,0.4
1,554,accuracy,0.4
1,562,Hits@5,0.4
1,562,Hits@6,0.4
1,562,Hits@7,0.4
1,562,accuracy,0.4
1,570,Hits@5,0.4
1,570,Hits@6,0.4
1,570,Hits@7,0.4
1,570,accuracy,0.4
1,578,Hits@5,0.4
1,578,Hits@6,0.4
1,578,Hits@7,0.4
1,578,accuracy,0.4
1,586,Hits@5,0.4
1,586,Hits@6,0.4
1,586,Hits@7,0.4
1,586,accuracy,0.4
1,594,Hits@5,0.4
1,594,Hits@6,0.4
1,594,Hits@7,0.6
1,594,accuracy,0.4
2,3,Hits@5,0.6
2,3,Hits@6,0.6
2,3,Hits@7,0.6
2,3,accuracy,0.6
2,15,Hits@5,0.0
2,15,Hits@6,0.2
2,15,Hits@7,0.2
2,15,accuracy,0.0
2,27,Hits@5,0.4
2,27,Hits@6,0.6
2,27,Hits@7,0.6
2,27,accuracy,0.4
2,39,Hits@5,0.6
2,39,Hits@6,0.6
2,39,Hits@7,0.6
2,39,accuracy,0.6
2,51,Hits@5,0.6
2,51,Hits@6,0.6
2,51,Hits@7,0.6
2,51,accuracy,0.6
2,63,Hits@5,0.6
2,63,Hits@6,0.6
2,63,Hits@7,0.6
2,63,accuracy,0.6
2,75,Hits@5,0.6
2,75,Hits@6,0.6
2,75,Hits@7,0.6
2,75,accuracy,0.6
2,87,Hits@5,0.6
2,87,Hits@6,0.6
2,87,Hits@7,0.6
2,87,accuracy,0.6
2,99,Hits@5,0.6
2,99,Hits@6,0.6
2,99,Hits@7,0.6
2,99,accuracy,0.6
2,111,Hits@5,0.6
2,111,Hits@6,0.6
2,111,Hits@7,0.6
2,111,accuracy,0.6
2,123,Hits@5,0.6
2,123,Hits@6,0.6
2,123,Hits@7,0.6
2,123,accuracy,0.6
2,135,Hits@5,0.6
2,135,Hits@6,0.6
2,135,Hits@7,0.6
2,135,accuracy,0.6
2,147,Hits@5,0.6
2,147,Hits@6,0.6
2,147,Hits@7,0.6
2,147,accuracy,0.6
2,159,Hits@5,0.6
2,159,Hits@6,0.6
2,159,Hits@7,0.6
2,159,accuracy,0.6
2,171,Hits@5,0.6
2,171,Hits@6,0.6
2,171,Hits@7,0.6
2,171,accuracy,0.6
2,183,Hits@5,0.6
2,183,Hits@6,0.8
2,183,Hits@7,0.8
2,183,accuracy,0.6
2,195,Hits@5,0.8
2,195,Hits@6,0.8
2,195,Hits@7,0.8
2,195,accuracy,0.8
2,207,Hits@5,0.8
2,207,Hits@6,0.8
2,207,Hits@7,0.8
2,207,accuracy,0.8
2,219,Hits@5,0.8
2,219,Hits@6,0.8
2,219,Hits@7,0.8
2,219,accuracy,0.8
2,231,Hits@5,0.8
2,231,Hits@6,0.8
2,231,Hits@7,0.8
2,231,accuracy,0.8
2,243,Hits@5,0.8
2,243,Hits@6,0.8
2,243,Hits@7,0.8
2,243,accuracy,0.8
2,255,Hits@5,0.8
2,255,Hits@6,0.8
2,255,Hits@7,0.8
2,255,accuracy,0.8
2,267,Hits@5,0.8
2,267,Hits@6,0.8
2,267,Hits@7,0.8
2,267,accuracy,0.8
2,279,Hits@5,0.8
2,279,Hits@6,0.8
2,279,Hits@7,0.8
2,279,accuracy,0.8
2,291,Hits@5,0.8
2,291,Hits@6,0.8
2,291,Hits@7,0.8
2,291,accuracy,0.8
2,303,Hits@5,0.8
2,303,Hits@6,0.8
2,303,Hits@7,0.8
2,303,accuracy,0.8
2,315,Hits@5,0.8
2,315,Hits@6,0.8
2,315,Hits@7,0.8
2,315,accuracy,0.8
2,327,Hits@5,0.8
2,327,Hits@6,0.8
2,327,Hits@7,0.8
2,327,accuracy,0.8
2,339,Hits@5,0.8
2,339,Hits@6,0.8
2,339,Hits@7,0.8
2,339,accuracy,0.8
2,351,Hits@5,0.8
2,351,Hits@6,0.8
2,351,Hits@7,0.8
2,351,accuracy,0.8
2,363,Hits@5,0.8
2,363,Hits@6,0.8
2,363,Hits@7,0.8
2,363,accuracy,0.8
2,375,Hits@5,0.8
2,375,Hits@6,0.8
2,375,Hits@7,0.8
2,375,accuracy,0.8
2,387,Hits@5,0.8
2,387,Hits@6,0.8
2,387,Hits@7,0.8
2,387,accuracy,0.8
2,399,Hits@5,0.8
2,399,Hits@6,0.8
2,399,Hits@7,0.8
2,399,accuracy,0.8
2,411,Hits@5,0.8
2,411,Hits@6,0.8
2,411,Hits@7,0.8
2,411,accuracy,0.8
2,423,Hits@5,0.8
2,423,Hits@6,0.8
2,423,Hits@7,0.8
2,423,accuracy,0.8
2,435,Hits@5,0.8
2,435,Hits@6,0.8
2,435,Hits@7,0.8
2,435,accuracy,0.8
2,447,Hits@5,0.8
2,447,Hits@6,0.8
2,447,Hits@7,0.8
2,447,accuracy,0.8
2,459,Hits@5,0.8
2,459,Hits@6,0.8
2,459,Hits@7,0.8
2,459,accuracy,0.8
2,471,Hits@5,0.8
2,471,Hits@6,0.8
2,471,Hits@7,0.8
2,471,accuracy,0.8
2,483,Hits@5,0.8
2,483,Hits@6,0.8
2,483,Hits@7,0.8
2,483,accuracy,0.8
2,495,Hits@5,0.8
2,495,Hits@6,0.8
2,495,Hits@7,0.8
2,495,accuracy,0.8
2,507,Hits@5,0.8
2,507,Hits@6,0.8
2,507,Hits@7,1.0
2,507,accuracy,0.8
2,519,Hits@5,0.8
2,519,Hits@6,0.8
2,519,Hits@7,1.0
2,519,accuracy,0.8
2,531,Hits@5,0.8
2,531,Hits@6,0.8
2,531,Hits@7,1.0
2,531,accuracy,0.8
2,543,Hits@5,0.8
2,543,Hits@6,0.8
2,543,Hits@7,1.0
2,543,accuracy,0.8
2,555,Hits@5,0.8
2,555,Hits@6,0.8
2,555,Hits@7,1.0
2,555,accuracy,0.8
2,567,Hits@5,0.8
2,567,Hits@6,0.8
2,567,Hits@7,1.0
2,567,accuracy,0.8
2,579,Hits@5,0.8
2,579,Hits@6,0.8
2,579,Hits@7,1.0
2,579,accuracy,0.8
2,591,Hits@5,0.8
2,591,Hits@6,0.8
2,591,Hits@7,1.0
2,591,accuracy,0.8
2,603,Hits@5,0.8
2,603,Hits@6,0.8
2,603,Hits@7,1.0
2,603,accuracy,0.8
2,615,Hits@5,0.8
2,615,Hits@6,0.8
2,615,Hits@7,1.0
2,615,accuracy,0.8
2,627,Hits@5,0.8
2,627,Hits@6,0.8
2,627,Hits@7,1.0
2,627,accuracy,0.8
2,639,Hits@5,0.8
2,639,Hits@6,0.8
2,639,Hits@7,1.0
2,639,accuracy,0.8
2,651,Hits@5,0.8
2,651,Hits@6,1.0
2,651,Hits@7,1.0
2,651,accuracy,0.8
2,663,Hits@5,0.8
2,663,Hits@6,1.0
2,663,Hits@7,1.0
2,663,accuracy,0.8
2,675,Hits@5,0.8
2,675,Hits@6,1.0
2,675,Hits@7,1.0
2,675,accuracy,0.8
2,687,Hits@5,1.0
2,687,Hits@6,1.0
2,687,Hits@7,1.0
2,687,accuracy,1.0
2,699,Hits@5,1.0
2,699,Hits@6,1.0
2,699,Hits@7,1.0
2,699,accuracy,1.0
2,711,Hits@5,1.0
2,711,Hits@6,1.0
2,711,Hits@7,1.0
2,711,accuracy,1.0
2,723,Hits@5,1.0
2,723,Hits@6,1.0
2,723,Hits@7,1.0
2,723,accuracy,1.0
2,735,Hits@5,1.0
2,735,Hits@6,1.0
2,735,Hits@7,1.0
2,735,accuracy,1.0
2,747,Hits@5,1.0
2,747,Hits@6,1.0
2,747,Hits@7,1.0
2,747,accuracy,1.0
2,759,Hits@5,1.0
2,759,Hits@6,1.0
2,759,Hits@7,1.0
2,759,accuracy,1.0
2,771,Hits@5,1.0
2,771,Hits@6,1.0
2,771,Hits@7,1.0
2,771,accuracy,1.0
2,783,Hits@5,1.0
2,783,Hits@6,1.0
2,783,Hits@7,1.0
2,783,accuracy,1.0
2,795,Hits@5,1.0
2,795,Hits@6,1.0
2,795,Hits@7,1.0
2,795,accuracy,1.0
2,807,Hits@5,1.0
2,807,Hits@6,1.0
2,807,Hits@7,1.0
2,807,accuracy,1.0
2,819,Hits@5,1.0
2,819,Hits@6,1.0
2,819,Hits@7,1.0
2,819,accuracy,1.0
2,831,Hits@5,1.0
2,831,Hits@6,1.0
2,831,Hits@7,1.0
2,831,accuracy,1.0
2,843,Hits@5,1.0
2,843,Hits@6,1.0
2,843,Hits@7,1.0
2,843,accuracy,1.0
2,855,Hits@5,1.0
2,855,Hits@6,1.0
2,855,Hits@7,1.0
2,855,accuracy,1.0
2,867,Hits@5,1.0
2,867,Hits@6,1.0
2,867,Hits@7,1.0
2,867,accuracy,1.0
2,879,Hits@5,1.0
2,879,Hits@6,1.0
2,879,Hits@7,1.0
2,879,accuracy,1.0
2,891,Hits@5,1.0
2,891,Hits@6,1.0
2,891,Hits@7,1.0
2,891,accuracy,1.0


==> figures/synthetic-scores-graph_resampled.csv <==
max_rank,num_singular_values,metric,score
0,1,Hits@11,0.0
0,1,Hits@7,0.0
0,1,Hits@8,0.0
0,1,Hits@9,0.0
0,1,accuracy,0.0
0,5,Hits@11,0.0
0,5,Hits@7,0.0
0,5,Hits@8,0.0
0,5,Hits@9,0.0
0,5,accuracy,0.0
0,9,Hits@11,0.0
0,9,Hits@7,0.0
0,9,Hits@8,0.0
0,9,Hits@9,0.0
0,9,accuracy,0.0
0,13,Hits@11,0.0
0,13,Hits@7,0.0
0,13,Hits@8,0.0
0,13,Hits@9,0.0
0,13,accuracy,0.0
0,17,Hits@11,0.0
0,17,Hits@7,0.0
0,17,Hits@8,0.0
0,17,Hits@9,0.0
0,17,accuracy,0.0
0,21,Hits@11,0.0
0,21,Hits@7,0.0
0,21,Hits@8,0.0
0,21,Hits@9,0.0
0,21,accuracy,0.0
0,25,Hits@11,0.0
0,25,Hits@7,0.0
0,25,Hits@8,0.0
0,25,Hits@9,0.0
0,25,accuracy,0.0
0,29,Hits@11,0.14285714285714285
0,29,Hits@7,0.0
0,29,Hits@8,0.0
0,29,Hits@9,0.0
0,29,accuracy,0.0
0,33,Hits@11,0.2857142857142857
0,33,Hits@7,0.0
0,33,Hits@8,0.14285714285714285
0,33,Hits@9,0.2857142857142857
0,33,accuracy,0.0
0,37,Hits@11,0.2857142857142857
0,37,Hits@7,0.14285714285714285
0,37,Hits@8,0.2857142857142857
0,37,Hits@9,0.2857142857142857
0,37,accuracy,0.14285714285714285
0,41,Hits@11,0.2857142857142857
0,41,Hits@7,0.2857142857142857
0,41,Hits@8,0.2857142857142857
0,41,Hits@9,0.2857142857142857
0,41,accuracy,0.2857142857142857
0,45,Hits@11,0.2857142857142857
0,45,Hits@7,0.2857142857142857
0,45,Hits@8,0.2857142857142857
0,45,Hits@9,0.2857142857142857
0,45,accuracy,0.2857142857142857
0,49,Hits@11,0.42857142857142855
0,49,Hits@7,0.2857142857142857
0,49,Hits@8,0.2857142857142857
0,49,Hits@9,0.2857142857142857
0,49,accuracy,0.2857142857142857
0,53,Hits@11,0.42857142857142855
0,53,Hits@7,0.2857142857142857
0,53,Hits@8,0.42857142857142855
0,53,Hits@9,0.42857142857142855
0,53,accuracy,0.2857142857142857
0,57,Hits@11,0.42857142857142855
0,57,Hits@7,0.42857142857142855
0,57,Hits@8,0.42857142857142855
0,57,Hits@9,0.42857142857142855
0,57,accuracy,0.42857142857142855
0,61,Hits@11,0.5714285714285714
0,61,Hits@7,0.42857142857142855
0,61,Hits@8,0.42857142857142855
0,61,Hits@9,0.42857142857142855
0,61,accuracy,0.42857142857142855
0,65,Hits@11,0.5714285714285714
0,65,Hits@7,0.42857142857142855
0,65,Hits@8,0.42857142857142855
0,65,Hits@9,0.5714285714285714
0,65,accuracy,0.42857142857142855
0,69,Hits@11,0.5714285714285714
0,69,Hits@7,0.42857142857142855
0,69,Hits@8,0.42857142857142855
0,69,Hits@9,0.5714285714285714
0,69,accuracy,0.42857142857142855
0,73,Hits@11,0.5714285714285714
0,73,Hits@7,0.42857142857142855
0,73,Hits@8,0.5714285714285714
0,73,Hits@9,0.5714285714285714
0,73,accuracy,0.42857142857142855
0,77,Hits@11,0.5714285714285714
0,77,Hits@7,0.42857142857142855
0,77,Hits@8,0.5714285714285714
0,77,Hits@9,0.5714285714285714
0,77,accuracy,0.42857142857142855
0,81,Hits@11,0.7142857142857143
0,81,Hits@7,0.5714285714285714
0,81,Hits@8,0.5714285714285714
0,81,Hits@9,0.5714285714285714
0,81,accuracy,0.5714285714285714
0,85,Hits@11,0.7142857142857143
0,85,Hits@7,0.5714285714285714
0,85,Hits@8,0.5714285714285714
0,85,Hits@9,0.5714285714285714
0,85,accuracy,0.5714285714285714
0,89,Hits@11,0.7142857142857143
0,89,Hits@7,0.5714285714285714
0,89,Hits@8,0.5714285714285714
0,89,Hits@9,0.7142857142857143
0,89,accuracy,0.5714285714285714
0,93,Hits@11,0.7142857142857143
0,93,Hits@7,0.5714285714285714
0,93,Hits@8,0.5714285714285714
0,93,Hits@9,0.7142857142857143
0,93,accuracy,0.5714285714285714
0,97,Hits@11,0.7142857142857143
0,97,Hits@7,0.5714285714285714
0,97,Hits@8,0.7142857142857143
0,97,Hits@9,0.7142857142857143
0,97,accuracy,0.5714285714285714
0,101,Hits@11,0.7142857142857143
0,101,Hits@7,0.5714285714285714
0,101,Hits@8,0.7142857142857143
0,101,Hits@9,0.7142857142857143
0,101,accuracy,0.5714285714285714
0,105,Hits@11,0.7142857142857143
0,105,Hits@7,0.5714285714285714
0,105,Hits@8,0.7142857142857143
0,105,Hits@9,0.7142857142857143
0,105,accuracy,0.5714285714285714
0,109,Hits@11,0.7142857142857143
0,109,Hits@7,0.5714285714285714
0,109,Hits@8,0.7142857142857143
0,109,Hits@9,0.7142857142857143
0,109,accuracy,0.5714285714285714
0,113,Hits@11,0.7142857142857143
0,113,Hits@7,0.5714285714285714
0,113,Hits@8,0.7142857142857143
0,113,Hits@9,0.7142857142857143
0,113,accuracy,0.5714285714285714
0,117,Hits@11,0.7142857142857143
0,117,Hits@7,0.5714285714285714
0,117,Hits@8,0.7142857142857143
0,117,Hits@9,0.7142857142857143
0,117,accuracy,0.5714285714285714
0,121,Hits@11,0.7142857142857143
0,121,Hits@7,0.5714285714285714
0,121,Hits@8,0.7142857142857143
0,121,Hits@9,0.7142857142857143
0,121,accuracy,0.5714285714285714
0,125,Hits@11,0.8571428571428571
0,125,Hits@7,0.5714285714285714
0,125,Hits@8,0.7142857142857143
0,125,Hits@9,0.7142857142857143
0,125,accuracy,0.5714285714285714
0,129,Hits@11,0.8571428571428571
0,129,Hits@7,0.5714285714285714
0,129,Hits@8,0.7142857142857143
0,129,Hits@9,0.7142857142857143
0,129,accuracy,0.5714285714285714
0,133,Hits@11,0.8571428571428571
0,133,Hits@7,0.5714285714285714
0,133,Hits@8,0.7142857142857143
0,133,Hits@9,0.7142857142857143
0,133,accuracy,0.5714285714285714
0,137,Hits@11,0.8571428571428571
0,137,Hits@7,0.5714285714285714
0,137,Hits@8,0.7142857142857143
0,137,Hits@9,0.7142857142857143
0,137,accuracy,0.5714285714285714
0,141,Hits@11,0.8571428571428571
0,141,Hits@7,0.5714285714285714
0,141,Hits@8,0.7142857142857143
0,141,Hits@9,0.7142857142857143
0,141,accuracy,0.5714285714285714
0,145,Hits@11,0.8571428571428571
0,145,Hits@7,0.5714285714285714
0,145,Hits@8,0.7142857142857143
0,145,Hits@9,0.7142857142857143
0,145,accuracy,0.5714285714285714
0,149,Hits@11,0.8571428571428571
0,149,Hits@7,0.5714285714285714
0,149,Hits@8,0.7142857142857143
0,149,Hits@9,0.7142857142857143
0,149,accuracy,0.5714285714285714
0,153,Hits@11,0.8571428571428571
0,153,Hits@7,0.7142857142857143
0,153,Hits@8,0.7142857142857143
0,153,Hits@9,0.7142857142857143
0,153,accuracy,0.7142857142857143
0,157,Hits@11,0.8571428571428571
0,157,Hits@7,0.7142857142857143
0,157,Hits@8,0.7142857142857143
0,157,Hits@9,0.7142857142857143
0,157,accuracy,0.7142857142857143
0,161,Hits@11,0.8571428571428571
0,161,Hits@7,0.7142857142857143
0,161,Hits@8,0.7142857142857143
0,161,Hits@9,0.7142857142857143
0,161,accuracy,0.7142857142857143
0,165,Hits@11,0.8571428571428571
0,165,Hits@7,0.7142857142857143
0,165,Hits@8,0.7142857142857143
0,165,Hits@9,0.7142857142857143
0,165,accuracy,0.7142857142857143
0,169,Hits@11,0.8571428571428571
0,169,Hits@7,0.7142857142857143
0,169,Hits@8,0.7142857142857143
0,169,Hits@9,0.7142857142857143
0,169,accuracy,0.7142857142857143
0,173,Hits@11,0.8571428571428571
0,173,Hits@7,0.7142857142857143
0,173,Hits@8,0.7142857142857143
0,173,Hits@9,0.8571428571428571
0,173,accuracy,0.7142857142857143
0,177,Hits@11,0.8571428571428571
0,177,Hits@7,0.7142857142857143
0,177,Hits@8,0.7142857142857143
0,177,Hits@9,0.8571428571428571
0,177,accuracy,0.7142857142857143
0,181,Hits@11,0.8571428571428571
0,181,Hits@7,0.7142857142857143
0,181,Hits@8,0.7142857142857143
0,181,Hits@9,0.8571428571428571
0,181,accuracy,0.7142857142857143
0,185,Hits@11,0.8571428571428571
0,185,Hits@7,0.7142857142857143
0,185,Hits@8,0.7142857142857143
0,185,Hits@9,0.8571428571428571
0,185,accuracy,0.7142857142857143
0,189,Hits@11,0.8571428571428571
0,189,Hits@7,0.7142857142857143
0,189,Hits@8,0.7142857142857143
0,189,Hits@9,0.8571428571428571
0,189,accuracy,0.7142857142857143
0,193,Hits@11,0.8571428571428571
0,193,Hits@7,0.7142857142857143
0,193,Hits@8,0.7142857142857143
0,193,Hits@9,0.8571428571428571
0,193,accuracy,0.7142857142857143
0,197,Hits@11,0.8571428571428571
0,197,Hits@7,0.7142857142857143
0,197,Hits@8,0.7142857142857143
0,197,Hits@9,0.8571428571428571
0,197,accuracy,0.7142857142857143
0,201,Hits@11,0.8571428571428571
0,201,Hits@7,0.7142857142857143
0,201,Hits@8,0.7142857142857143
0,201,Hits@9,0.8571428571428571
0,201,accuracy,0.7142857142857143
0,205,Hits@11,0.8571428571428571
0,205,Hits@7,0.7142857142857143
0,205,Hits@8,0.7142857142857143
0,205,Hits@9,0.8571428571428571
0,205,accuracy,0.7142857142857143
0,209,Hits@11,0.8571428571428571
0,209,Hits@7,0.7142857142857143
0,209,Hits@8,0.7142857142857143
0,209,Hits@9,0.8571428571428571
0,209,accuracy,0.7142857142857143
0,213,Hits@11,0.8571428571428571
0,213,Hits@7,0.7142857142857143
0,213,Hits@8,0.7142857142857143
0,213,Hits@9,0.8571428571428571
0,213,accuracy,0.7142857142857143
0,217,Hits@11,0.8571428571428571
0,217,Hits@7,0.7142857142857143
0,217,Hits@8,0.7142857142857143
0,217,Hits@9,0.8571428571428571
0,217,accuracy,0.7142857142857143
0,221,Hits@11,0.8571428571428571
0,221,Hits@7,0.7142857142857143
0,221,Hits@8,0.7142857142857143
0,221,Hits@9,0.8571428571428571
0,221,accuracy,0.7142857142857143
0,225,Hits@11,0.8571428571428571
0,225,Hits@7,0.7142857142857143
0,225,Hits@8,0.7142857142857143
0,225,Hits@9,0.8571428571428571
0,225,accuracy,0.7142857142857143
0,229,Hits@11,0.8571428571428571
0,229,Hits@7,0.7142857142857143
0,229,Hits@8,0.7142857142857143
0,229,Hits@9,0.8571428571428571
0,229,accuracy,0.7142857142857143
0,233,Hits@11,0.8571428571428571
0,233,Hits@7,0.7142857142857143
0,233,Hits@8,0.8571428571428571
0,233,Hits@9,0.8571428571428571
0,233,accuracy,0.7142857142857143
0,237,Hits@11,0.8571428571428571
0,237,Hits@7,0.7142857142857143
0,237,Hits@8,0.8571428571428571
0,237,Hits@9,0.8571428571428571
0,237,accuracy,0.7142857142857143
0,241,Hits@11,0.8571428571428571
0,241,Hits@7,0.8571428571428571
0,241,Hits@8,0.8571428571428571
0,241,Hits@9,0.8571428571428571
0,241,accuracy,0.8571428571428571
0,245,Hits@11,0.8571428571428571
0,245,Hits@7,0.8571428571428571
0,245,Hits@8,0.8571428571428571
0,245,Hits@9,0.8571428571428571
0,245,accuracy,0.8571428571428571
0,249,Hits@11,0.8571428571428571
0,249,Hits@7,0.8571428571428571
0,249,Hits@8,0.8571428571428571
0,249,Hits@9,0.8571428571428571
0,249,accuracy,0.8571428571428571
0,253,Hits@11,0.8571428571428571
0,253,Hits@7,0.8571428571428571
0,253,Hits@8,0.8571428571428571
0,253,Hits@9,0.8571428571428571
0,253,accuracy,0.8571428571428571
0,257,Hits@11,0.8571428571428571
0,257,Hits@7,0.8571428571428571
0,257,Hits@8,0.8571428571428571
0,257,Hits@9,0.8571428571428571
0,257,accuracy,0.8571428571428571
0,261,Hits@11,0.8571428571428571
0,261,Hits@7,0.8571428571428571
0,261,Hits@8,0.8571428571428571
0,261,Hits@9,0.8571428571428571
0,261,accuracy,0.8571428571428571
0,265,Hits@11,0.8571428571428571
0,265,Hits@7,0.8571428571428571
0,265,Hits@8,0.8571428571428571
0,265,Hits@9,0.8571428571428571
0,265,accuracy,0.8571428571428571
0,269,Hits@11,0.8571428571428571
0,269,Hits@7,0.8571428571428571
0,269,Hits@8,0.8571428571428571
0,269,Hits@9,0.8571428571428571
0,269,accuracy,0.8571428571428571
0,273,Hits@11,0.8571428571428571
0,273,Hits@7,0.8571428571428571
0,273,Hits@8,0.8571428571428571
0,273,Hits@9,0.8571428571428571
0,273,accuracy,0.8571428571428571
0,277,Hits@11,0.8571428571428571
0,277,Hits@7,0.8571428571428571
0,277,Hits@8,0.8571428571428571
0,277,Hits@9,0.8571428571428571
0,277,accuracy,0.8571428571428571
0,281,Hits@11,0.8571428571428571
0,281,Hits@7,0.8571428571428571
0,281,Hits@8,0.8571428571428571
0,281,Hits@9,0.8571428571428571
0,281,accuracy,0.8571428571428571
0,285,Hits@11,0.8571428571428571
0,285,Hits@7,0.8571428571428571
0,285,Hits@8,0.8571428571428571
0,285,Hits@9,0.8571428571428571
0,285,accuracy,0.8571428571428571
0,289,Hits@11,0.8571428571428571
0,289,Hits@7,0.8571428571428571
0,289,Hits@8,0.8571428571428571
0,289,Hits@9,0.8571428571428571
0,289,accuracy,0.8571428571428571
0,293,Hits@11,0.8571428571428571
0,293,Hits@7,0.8571428571428571
0,293,Hits@8,0.8571428571428571
0,293,Hits@9,0.8571428571428571
0,293,accuracy,0.8571428571428571
0,297,Hits@11,0.8571428571428571
0,297,Hits@7,0.8571428571428571
0,297,Hits@8,0.8571428571428571
0,297,Hits@9,0.8571428571428571
0,297,accuracy,0.8571428571428571
1,2,Hits@11,0.2857142857142857
1,2,Hits@7,0.2857142857142857
1,2,Hits@8,0.2857142857142857
1,2,Hits@9,0.2857142857142857
1,2,accuracy,0.2857142857142857
1,10,Hits@11,0.0
1,10,Hits@7,0.0
1,10,Hits@8,0.0
1,10,Hits@9,0.0
1,10,accuracy,0.0
1,18,Hits@11,0.0
1,18,Hits@7,0.0
1,18,Hits@8,0.0
1,18,Hits@9,0.0
1,18,accuracy,0.0
1,26,Hits@11,0.0
1,26,Hits@7,0.0
1,26,Hits@8,0.0
1,26,Hits@9,0.0
1,26,accuracy,0.0
1,34,Hits@11,0.0
1,34,Hits@7,0.0
1,34,Hits@8,0.0
1,34,Hits@9,0.0
1,34,accuracy,0.0
1,42,Hits@11,0.0
1,42,Hits@7,0.0
1,42,Hits@8,0.0
1,42,Hits@9,0.0
1,42,accuracy,0.0
1,50,Hits@11,0.0
1,50,Hits@7,0.0
1,50,Hits@8,0.0
1,50,Hits@9,0.0
1,50,accuracy,0.0
1,58,Hits@11,0.14285714285714285
1,58,Hits@7,0.0
1,58,Hits@8,0.0
1,58,Hits@9,0.0
1,58,accuracy,0.0
1,66,Hits@11,0.2857142857142857
1,66,Hits@7,0.0
1,66,Hits@8,0.14285714285714285
1,66,Hits@9,0.2857142857142857
1,66,accuracy,0.0
1,74,Hits@11,0.2857142857142857
1,74,Hits@7,0.2857142857142857
1,74,Hits@8,0.2857142857142857
1,74,Hits@9,0.2857142857142857
1,74,accuracy,0.2857142857142857
1,82,Hits@11,0.2857142857142857
1,82,Hits@7,0.2857142857142857
1,82,Hits@8,0.2857142857142857
1,82,Hits@9,0.2857142857142857
1,82,accuracy,0.2857142857142857
1,90,Hits@11,0.42857142857142855
1,90,Hits@7,0.2857142857142857
1,90,Hits@8,0.2857142857142857
1,90,Hits@9,0.2857142857142857
1,90,accuracy,0.2857142857142857
1,98,Hits@11,0.42857142857142855
1,98,Hits@7,0.2857142857142857
1,98,Hits@8,0.2857142857142857
1,98,Hits@9,0.42857142857142855
1,98,accuracy,0.2857142857142857
1,106,Hits@11,0.42857142857142855
1,106,Hits@7,0.2857142857142857
1,106,Hits@8,0.42857142857142855
1,106,Hits@9,0.42857142857142855
1,106,accuracy,0.2857142857142857
1,114,Hits@11,0.42857142857142855
1,114,Hits@7,0.42857142857142855
1,114,Hits@8,0.42857142857142855
1,114,Hits@9,0.42857142857142855
1,114,accuracy,0.42857142857142855
1,122,Hits@11,0.5714285714285714
1,122,Hits@7,0.42857142857142855
1,122,Hits@8,0.42857142857142855
1,122,Hits@9,0.42857142857142855
1,122,accuracy,0.42857142857142855
1,130,Hits@11,0.5714285714285714
1,130,Hits@7,0.42857142857142855
1,130,Hits@8,0.42857142857142855
1,130,Hits@9,0.5714285714285714
1,130,accuracy,0.42857142857142855
1,138,Hits@11,0.5714285714285714
1,138,Hits@7,0.42857142857142855
1,138,Hits@8,0.42857142857142855
1,138,Hits@9,0.5714285714285714
1,138,accuracy,0.42857142857142855
1,146,Hits@11,0.5714285714285714
1,146,Hits@7,0.42857142857142855
1,146,Hits@8,0.5714285714285714
1,146,Hits@9,0.5714285714285714
1,146,accuracy,0.42857142857142855
1,154,Hits@11,0.7142857142857143
1,154,Hits@7,0.42857142857142855
1,154,Hits@8,0.5714285714285714
1,154,Hits@9,0.5714285714285714
1,154,accuracy,0.42857142857142855
1,162,Hits@11,0.7142857142857143
1,162,Hits@7,0.5714285714285714
1,162,Hits@8,0.5714285714285714
1,162,Hits@9,0.5714285714285714
1,162,accuracy,0.5714285714285714
1,170,Hits@11,0.7142857142857143
1,170,Hits@7,0.5714285714285714
1,170,Hits@8,0.5714285714285714
1,170,Hits@9,0.5714285714285714
1,170,accuracy,0.5714285714285714
1,178,Hits@11,0.7142857142857143
1,178,Hits@7,0.5714285714285714
1,178,Hits@8,0.5714285714285714
1,178,Hits@9,0.7142857142857143
1,178,accuracy,0.5714285714285714
1,186,Hits@11,0.7142857142857143
1,186,Hits@7,0.5714285714285714
1,186,Hits@8,0.7142857142857143
1,186,Hits@9,0.7142857142857143
1,186,accuracy,0.5714285714285714
1,194,Hits@11,0.7142857142857143
1,194,Hits@7,0.5714285714285714
1,194,Hits@8,0.7142857142857143
1,194,Hits@9,0.7142857142857143
1,194,accuracy,0.5714285714285714
1,202,Hits@11,0.7142857142857143
1,202,Hits@7,0.5714285714285714
1,202,Hits@8,0.7142857142857143
1,202,Hits@9,0.7142857142857143
1,202,accuracy,0.5714285714285714
1,210,Hits@11,0.7142857142857143
1,210,Hits@7,0.5714285714285714
1,210,Hits@8,0.7142857142857143
1,210,Hits@9,0.7142857142857143
1,210,accuracy,0.5714285714285714
1,218,Hits@11,0.7142857142857143
1,218,Hits@7,0.5714285714285714
1,218,Hits@8,0.7142857142857143
1,218,Hits@9,0.7142857142857143
1,218,accuracy,0.5714285714285714
1,226,Hits@11,0.7142857142857143
1,226,Hits@7,0.5714285714285714
1,226,Hits@8,0.7142857142857143
1,226,Hits@9,0.7142857142857143
1,226,accuracy,0.5714285714285714
1,234,Hits@11,0.7142857142857143
1,234,Hits@7,0.5714285714285714
1,234,Hits@8,0.7142857142857143
1,234,Hits@9,0.7142857142857143
1,234,accuracy,0.5714285714285714
1,242,Hits@11,0.7142857142857143
1,242,Hits@7,0.5714285714285714
1,242,Hits@8,0.7142857142857143
1,242,Hits@9,0.7142857142857143
1,242,accuracy,0.5714285714285714
1,250,Hits@11,0.8571428571428571
1,250,Hits@7,0.5714285714285714
1,250,Hits@8,0.7142857142857143
1,250,Hits@9,0.7142857142857143
1,250,accuracy,0.5714285714285714
1,258,Hits@11,0.8571428571428571
1,258,Hits@7,0.5714285714285714
1,258,Hits@8,0.7142857142857143
1,258,Hits@9,0.7142857142857143
1,258,accuracy,0.5714285714285714
1,266,Hits@11,0.8571428571428571
1,266,Hits@7,0.5714285714285714
1,266,Hits@8,0.7142857142857143
1,266,Hits@9,0.7142857142857143
1,266,accuracy,0.5714285714285714
1,274,Hits@11,0.8571428571428571
1,274,Hits@7,0.5714285714285714
1,274,Hits@8,0.7142857142857143
1,274,Hits@9,0.7142857142857143
1,274,accuracy,0.5714285714285714
1,282,Hits@11,0.8571428571428571
1,282,Hits@7,0.5714285714285714
1,282,Hits@8,0.7142857142857143
1,282,Hits@9,0.7142857142857143
1,282,accuracy,0.5714285714285714
1,290,Hits@11,0.8571428571428571
1,290,Hits@7,0.5714285714285714
1,290,Hits@8,0.7142857142857143
1,290,Hits@9,0.7142857142857143
1,290,accuracy,0.5714285714285714
1,298,Hits@11,0.8571428571428571
1,298,Hits@7,0.7142857142857143
1,298,Hits@8,0.7142857142857143
1,298,Hits@9,0.7142857142857143
1,298,accuracy,0.7142857142857143
1,306,Hits@11,0.8571428571428571
1,306,Hits@7,0.7142857142857143
1,306,Hits@8,0.7142857142857143
1,306,Hits@9,0.7142857142857143
1,306,accuracy,0.7142857142857143
1,314,Hits@11,0.8571428571428571
1,314,Hits@7,0.7142857142857143
1,314,Hits@8,0.7142857142857143
1,314,Hits@9,0.8571428571428571
1,314,accuracy,0.7142857142857143
1,322,Hits@11,0.8571428571428571
1,322,Hits@7,0.7142857142857143
1,322,Hits@8,0.7142857142857143
1,322,Hits@9,0.8571428571428571
1,322,accuracy,0.7142857142857143
1,330,Hits@11,0.8571428571428571
1,330,Hits@7,0.7142857142857143
1,330,Hits@8,0.7142857142857143
1,330,Hits@9,0.8571428571428571
1,330,accuracy,0.7142857142857143
1,338,Hits@11,0.8571428571428571
1,338,Hits@7,0.7142857142857143
1,338,Hits@8,0.7142857142857143
1,338,Hits@9,0.8571428571428571
1,338,accuracy,0.7142857142857143
1,346,Hits@11,0.8571428571428571
1,346,Hits@7,0.7142857142857143
1,346,Hits@8,0.7142857142857143
1,346,Hits@9,0.8571428571428571
1,346,accuracy,0.7142857142857143
1,354,Hits@11,0.8571428571428571
1,354,Hits@7,0.7142857142857143
1,354,Hits@8,0.7142857142857143
1,354,Hits@9,0.8571428571428571
1,354,accuracy,0.7142857142857143
1,362,Hits@11,0.8571428571428571
1,362,Hits@7,0.7142857142857143
1,362,Hits@8,0.7142857142857143
1,362,Hits@9,0.8571428571428571
1,362,accuracy,0.7142857142857143
1,370,Hits@11,0.8571428571428571
1,370,Hits@7,0.7142857142857143
1,370,Hits@8,0.7142857142857143
1,370,Hits@9,0.8571428571428571
1,370,accuracy,0.7142857142857143
1,378,Hits@11,0.8571428571428571
1,378,Hits@7,0.7142857142857143
1,378,Hits@8,0.7142857142857143
1,378,Hits@9,0.8571428571428571
1,378,accuracy,0.7142857142857143
1,386,Hits@11,0.8571428571428571
1,386,Hits@7,0.7142857142857143
1,386,Hits@8,0.7142857142857143
1,386,Hits@9,0.8571428571428571
1,386,accuracy,0.7142857142857143
1,394,Hits@11,0.8571428571428571
1,394,Hits@7,0.7142857142857143
1,394,Hits@8,0.7142857142857143
1,394,Hits@9,0.8571428571428571
1,394,accuracy,0.7142857142857143
1,402,Hits@11,0.8571428571428571
1,402,Hits@7,0.7142857142857143
1,402,Hits@8,0.7142857142857143
1,402,Hits@9,0.8571428571428571
1,402,accuracy,0.7142857142857143
1,410,Hits@11,0.8571428571428571
1,410,Hits@7,0.7142857142857143
1,410,Hits@8,0.7142857142857143
1,410,Hits@9,0.8571428571428571
1,410,accuracy,0.7142857142857143
1,418,Hits@11,0.8571428571428571
1,418,Hits@7,0.7142857142857143
1,418,Hits@8,0.7142857142857143
1,418,Hits@9,0.8571428571428571
1,418,accuracy,0.7142857142857143
1,426,Hits@11,0.8571428571428571
1,426,Hits@7,0.7142857142857143
1,426,Hits@8,0.7142857142857143
1,426,Hits@9,0.8571428571428571
1,426,accuracy,0.7142857142857143
1,434,Hits@11,0.8571428571428571
1,434,Hits@7,0.7142857142857143
1,434,Hits@8,0.7142857142857143
1,434,Hits@9,0.8571428571428571
1,434,accuracy,0.7142857142857143
1,442,Hits@11,0.8571428571428571
1,442,Hits@7,0.7142857142857143
1,442,Hits@8,0.7142857142857143
1,442,Hits@9,0.8571428571428571
1,442,accuracy,0.7142857142857143
1,450,Hits@11,0.8571428571428571
1,450,Hits@7,0.7142857142857143
1,450,Hits@8,0.7142857142857143
1,450,Hits@9,0.8571428571428571
1,450,accuracy,0.7142857142857143
1,458,Hits@11,0.8571428571428571
1,458,Hits@7,0.7142857142857143
1,458,Hits@8,0.7142857142857143
1,458,Hits@9,0.8571428571428571
1,458,accuracy,0.7142857142857143
1,466,Hits@11,0.8571428571428571
1,466,Hits@7,0.7142857142857143
1,466,Hits@8,0.8571428571428571
1,466,Hits@9,0.8571428571428571
1,466,accuracy,0.7142857142857143
1,474,Hits@11,0.8571428571428571
1,474,Hits@7,0.7142857142857143
1,474,Hits@8,0.8571428571428571
1,474,Hits@9,0.8571428571428571
1,474,accuracy,0.7142857142857143
1,482,Hits@11,0.8571428571428571
1,482,Hits@7,0.8571428571428571
1,482,Hits@8,0.8571428571428571
1,482,Hits@9,0.8571428571428571
1,482,accuracy,0.8571428571428571
1,490,Hits@11,0.8571428571428571
1,490,Hits@7,0.8571428571428571
1,490,Hits@8,0.8571428571428571
1,490,Hits@9,0.8571428571428571
1,490,accuracy,0.8571428571428571
1,498,Hits@11,0.8571428571428571
1,498,Hits@7,0.8571428571428571
1,498,Hits@8,0.8571428571428571
1,498,Hits@9,0.8571428571428571
1,498,accuracy,0.8571428571428571
1,506,Hits@11,0.8571428571428571
1,506,Hits@7,0.8571428571428571
1,506,Hits@8,0.8571428571428571
1,506,Hits@9,0.8571428571428571
1,506,accuracy,0.8571428571428571
1,514,Hits@11,0.8571428571428571
1,514,Hits@7,0.8571428571428571
1,514,Hits@8,0.8571428571428571
1,514,Hits@9,0.8571428571428571
1,514,accuracy,0.8571428571428571
1,522,Hits@11,0.8571428571428571
1,522,Hits@7,0.8571428571428571
1,522,Hits@8,0.8571428571428571
1,522,Hits@9,0.8571428571428571
1,522,accuracy,0.8571428571428571
1,530,Hits@11,0.8571428571428571
1,530,Hits@7,0.8571428571428571
1,530,Hits@8,0.8571428571428571
1,530,Hits@9,0.8571428571428571
1,530,accuracy,0.8571428571428571
1,538,Hits@11,0.8571428571428571
1,538,Hits@7,0.8571428571428571
1,538,Hits@8,0.8571428571428571
1,538,Hits@9,0.8571428571428571
1,538,accuracy,0.8571428571428571
1,546,Hits@11,0.8571428571428571
1,546,Hits@7,0.8571428571428571
1,546,Hits@8,0.8571428571428571
1,546,Hits@9,0.8571428571428571
1,546,accuracy,0.8571428571428571
1,554,Hits@11,0.8571428571428571
1,554,Hits@7,0.8571428571428571
1,554,Hits@8,0.8571428571428571
1,554,Hits@9,0.8571428571428571
1,554,accuracy,0.8571428571428571
1,562,Hits@11,0.8571428571428571
1,562,Hits@7,0.8571428571428571
1,562,Hits@8,0.8571428571428571
1,562,Hits@9,0.8571428571428571
1,562,accuracy,0.8571428571428571
1,570,Hits@11,0.8571428571428571
1,570,Hits@7,0.8571428571428571
1,570,Hits@8,0.8571428571428571
1,570,Hits@9,0.8571428571428571
1,570,accuracy,0.8571428571428571
1,578,Hits@11,0.8571428571428571
1,578,Hits@7,0.8571428571428571
1,578,Hits@8,0.8571428571428571
1,578,Hits@9,0.8571428571428571
1,578,accuracy,0.8571428571428571
1,586,Hits@11,0.8571428571428571
1,586,Hits@7,0.8571428571428571
1,586,Hits@8,0.8571428571428571
1,586,Hits@9,0.8571428571428571
1,586,accuracy,0.8571428571428571
1,594,Hits@11,0.8571428571428571
1,594,Hits@7,0.8571428571428571
1,594,Hits@8,0.8571428571428571
1,594,Hits@9,0.8571428571428571
1,594,accuracy,0.8571428571428571
2,3,Hits@11,0.42857142857142855
2,3,Hits@7,0.42857142857142855
2,3,Hits@8,0.42857142857142855
2,3,Hits@9,0.42857142857142855
2,3,accuracy,0.42857142857142855
2,15,Hits@11,0.42857142857142855
2,15,Hits@7,0.42857142857142855
2,15,Hits@8,0.42857142857142855
2,15,Hits@9,0.42857142857142855
2,15,accuracy,0.42857142857142855
2,27,Hits@11,0.5714285714285714
2,27,Hits@7,0.42857142857142855
2,27,Hits@8,0.42857142857142855
2,27,Hits@9,0.42857142857142855
2,27,accuracy,0.42857142857142855
2,39,Hits@11,0.5714285714285714
2,39,Hits@7,0.5714285714285714
2,39,Hits@8,0.5714285714285714
2,39,Hits@9,0.5714285714285714
2,39,accuracy,0.5714285714285714
2,51,Hits@11,0.5714285714285714
2,51,Hits@7,0.5714285714285714
2,51,Hits@8,0.5714285714285714
2,51,Hits@9,0.5714285714285714
2,51,accuracy,0.5714285714285714
2,63,Hits@11,0.7142857142857143
2,63,Hits@7,0.5714285714285714
2,63,Hits@8,0.5714285714285714
2,63,Hits@9,0.7142857142857143
2,63,accuracy,0.5714285714285714
2,75,Hits@11,0.7142857142857143
2,75,Hits@7,0.7142857142857143
2,75,Hits@8,0.7142857142857143
2,75,Hits@9,0.7142857142857143
2,75,accuracy,0.7142857142857143
2,87,Hits@11,0.7142857142857143
2,87,Hits@7,0.7142857142857143
2,87,Hits@8,0.7142857142857143
2,87,Hits@9,0.7142857142857143
2,87,accuracy,0.7142857142857143
2,99,Hits@11,0.7142857142857143
2,99,Hits@7,0.7142857142857143
2,99,Hits@8,0.7142857142857143
2,99,Hits@9,0.7142857142857143
2,99,accuracy,0.7142857142857143
2,111,Hits@11,0.7142857142857143
2,111,Hits@7,0.7142857142857143
2,111,Hits@8,0.7142857142857143
2,111,Hits@9,0.7142857142857143
2,111,accuracy,0.7142857142857143
2,123,Hits@11,0.8571428571428571
2,123,Hits@7,0.7142857142857143
2,123,Hits@8,0.7142857142857143
2,123,Hits@9,0.7142857142857143
2,123,accuracy,0.7142857142857143
2,135,Hits@11,0.8571428571428571
2,135,Hits@7,0.7142857142857143
2,135,Hits@8,0.7142857142857143
2,135,Hits@9,0.7142857142857143
2,135,accuracy,0.7142857142857143
2,147,Hits@11,0.8571428571428571
2,147,Hits@7,0.7142857142857143
2,147,Hits@8,0.8571428571428571
2,147,Hits@9,0.8571428571428571
2,147,accuracy,0.7142857142857143
2,159,Hits@11,0.8571428571428571
2,159,Hits@7,0.7142857142857143
2,159,Hits@8,0.8571428571428571
2,159,Hits@9,0.8571428571428571
2,159,accuracy,0.7142857142857143
2,171,Hits@11,0.8571428571428571
2,171,Hits@7,0.7142857142857143
2,171,Hits@8,0.8571428571428571
2,171,Hits@9,0.8571428571428571
2,171,accuracy,0.7142857142857143
2,183,Hits@11,0.8571428571428571
2,183,Hits@7,0.7142857142857143
2,183,Hits@8,0.8571428571428571
2,183,Hits@9,0.8571428571428571
2,183,accuracy,0.7142857142857143
2,195,Hits@11,1.0
2,195,Hits@7,0.7142857142857143
2,195,Hits@8,0.8571428571428571
2,195,Hits@9,0.8571428571428571
2,195,accuracy,0.7142857142857143
2,207,Hits@11,1.0
2,207,Hits@7,0.7142857142857143
2,207,Hits@8,0.8571428571428571
2,207,Hits@9,1.0
2,207,accuracy,0.7142857142857143
2,219,Hits@11,1.0
2,219,Hits@7,0.7142857142857143
2,219,Hits@8,0.8571428571428571
2,219,Hits@9,1.0
2,219,accuracy,0.7142857142857143
2,231,Hits@11,1.0
2,231,Hits@7,0.7142857142857143
2,231,Hits@8,0.8571428571428571
2,231,Hits@9,1.0
2,231,accuracy,0.7142857142857143
2,243,Hits@11,1.0
2,243,Hits@7,0.7142857142857143
2,243,Hits@8,0.8571428571428571
2,243,Hits@9,1.0
2,243,accuracy,0.7142857142857143
2,255,Hits@11,1.0
2,255,Hits@7,0.7142857142857143
2,255,Hits@8,0.8571428571428571
2,255,Hits@9,1.0
2,255,accuracy,0.7142857142857143
2,267,Hits@11,1.0
2,267,Hits@7,0.7142857142857143
2,267,Hits@8,0.8571428571428571
2,267,Hits@9,1.0
2,267,accuracy,0.7142857142857143
2,279,Hits@11,1.0
2,279,Hits@7,0.7142857142857143
2,279,Hits@8,0.8571428571428571
2,279,Hits@9,1.0
2,279,accuracy,0.7142857142857143
2,291,Hits@11,1.0
2,291,Hits@7,0.7142857142857143
2,291,Hits@8,0.8571428571428571
2,291,Hits@9,1.0
2,291,accuracy,0.7142857142857143
2,303,Hits@11,1.0
2,303,Hits@7,0.7142857142857143
2,303,Hits@8,0.8571428571428571
2,303,Hits@9,1.0
2,303,accuracy,0.7142857142857143
2,315,Hits@11,1.0
2,315,Hits@7,0.7142857142857143
2,315,Hits@8,0.8571428571428571
2,315,Hits@9,1.0
2,315,accuracy,0.7142857142857143
2,327,Hits@11,1.0
2,327,Hits@7,0.7142857142857143
2,327,Hits@8,0.8571428571428571
2,327,Hits@9,1.0
2,327,accuracy,0.7142857142857143
2,339,Hits@11,1.0
2,339,Hits@7,0.8571428571428571
2,339,Hits@8,1.0
2,339,Hits@9,1.0
2,339,accuracy,0.8571428571428571
2,351,Hits@11,1.0
2,351,Hits@7,0.8571428571428571
2,351,Hits@8,1.0
2,351,Hits@9,1.0
2,351,accuracy,0.8571428571428571
2,363,Hits@11,1.0
2,363,Hits@7,0.8571428571428571
2,363,Hits@8,1.0
2,363,Hits@9,1.0
2,363,accuracy,0.8571428571428571
2,375,Hits@11,1.0
2,375,Hits@7,0.8571428571428571
2,375,Hits@8,1.0
2,375,Hits@9,1.0
2,375,accuracy,0.8571428571428571
2,387,Hits@11,1.0
2,387,Hits@7,0.8571428571428571
2,387,Hits@8,1.0
2,387,Hits@9,1.0
2,387,accuracy,0.8571428571428571
2,399,Hits@11,1.0
2,399,Hits@7,0.8571428571428571
2,399,Hits@8,1.0
2,399,Hits@9,1.0
2,399,accuracy,0.8571428571428571
2,411,Hits@11,1.0
2,411,Hits@7,0.8571428571428571
2,411,Hits@8,1.0
2,411,Hits@9,1.0
2,411,accuracy,0.8571428571428571
2,423,Hits@11,1.0
2,423,Hits@7,0.8571428571428571
2,423,Hits@8,1.0
2,423,Hits@9,1.0
2,423,accuracy,0.8571428571428571
2,435,Hits@11,1.0
2,435,Hits@7,0.8571428571428571
2,435,Hits@8,1.0
2,435,Hits@9,1.0
2,435,accuracy,0.8571428571428571
2,447,Hits@11,1.0
2,447,Hits@7,0.8571428571428571
2,447,Hits@8,1.0
2,447,Hits@9,1.0
2,447,accuracy,0.8571428571428571
2,459,Hits@11,1.0
2,459,Hits@7,0.8571428571428571
2,459,Hits@8,1.0
2,459,Hits@9,1.0
2,459,accuracy,0.8571428571428571
2,471,Hits@11,1.0
2,471,Hits@7,0.8571428571428571
2,471,Hits@8,1.0
2,471,Hits@9,1.0
2,471,accuracy,0.8571428571428571
2,483,Hits@11,1.0
2,483,Hits@7,0.8571428571428571
2,483,Hits@8,1.0
2,483,Hits@9,1.0
2,483,accuracy,0.8571428571428571
2,495,Hits@11,1.0
2,495,Hits@7,0.8571428571428571
2,495,Hits@8,1.0
2,495,Hits@9,1.0
2,495,accuracy,0.8571428571428571
2,507,Hits@11,1.0
2,507,Hits@7,0.8571428571428571
2,507,Hits@8,1.0
2,507,Hits@9,1.0
2,507,accuracy,0.8571428571428571
2,519,Hits@11,1.0
2,519,Hits@7,0.8571428571428571
2,519,Hits@8,1.0
2,519,Hits@9,1.0
2,519,accuracy,0.8571428571428571
2,531,Hits@11,1.0
2,531,Hits@7,0.8571428571428571
2,531,Hits@8,1.0
2,531,Hits@9,1.0
2,531,accuracy,0.8571428571428571
2,543,Hits@11,1.0
2,543,Hits@7,0.8571428571428571
2,543,Hits@8,1.0
2,543,Hits@9,1.0
2,543,accuracy,0.8571428571428571
2,555,Hits@11,1.0
2,555,Hits@7,0.8571428571428571
2,555,Hits@8,1.0
2,555,Hits@9,1.0
2,555,accuracy,0.8571428571428571
2,567,Hits@11,1.0
2,567,Hits@7,0.8571428571428571
2,567,Hits@8,1.0
2,567,Hits@9,1.0
2,567,accuracy,0.8571428571428571
2,579,Hits@11,1.0
2,579,Hits@7,0.8571428571428571
2,579,Hits@8,1.0
2,579,Hits@9,1.0
2,579,accuracy,0.8571428571428571
2,591,Hits@11,1.0
2,591,Hits@7,1.0
2,591,Hits@8,1.0
2,591,Hits@9,1.0
2,591,accuracy,1.0
2,603,Hits@11,1.0
2,603,Hits@7,1.0
2,603,Hits@8,1.0
2,603,Hits@9,1.0
2,603,accuracy,1.0
2,615,Hits@11,1.0
2,615,Hits@7,1.0
2,615,Hits@8,1.0
2,615,Hits@9,1.0
2,615,accuracy,1.0
2,627,Hits@11,1.0
2,627,Hits@7,1.0
2,627,Hits@8,1.0
2,627,Hits@9,1.0
2,627,accuracy,1.0
2,639,Hits@11,1.0
2,639,Hits@7,1.0
2,639,Hits@8,1.0
2,639,Hits@9,1.0
2,639,accuracy,1.0
2,651,Hits@11,1.0
2,651,Hits@7,1.0
2,651,Hits@8,1.0
2,651,Hits@9,1.0
2,651,accuracy,1.0
2,663,Hits@11,1.0
2,663,Hits@7,1.0
2,663,Hits@8,1.0
2,663,Hits@9,1.0
2,663,accuracy,1.0
2,675,Hits@11,1.0
2,675,Hits@7,1.0
2,675,Hits@8,1.0
2,675,Hits@9,1.0
2,675,accuracy,1.0
2,687,Hits@11,1.0
2,687,Hits@7,1.0
2,687,Hits@8,1.0
2,687,Hits@9,1.0
2,687,accuracy,1.0
2,699,Hits@11,1.0
2,699,Hits@7,1.0
2,699,Hits@8,1.0
2,699,Hits@9,1.0
2,699,accuracy,1.0
2,711,Hits@11,1.0
2,711,Hits@7,1.0
2,711,Hits@8,1.0
2,711,Hits@9,1.0
2,711,accuracy,1.0
2,723,Hits@11,1.0
2,723,Hits@7,1.0
2,723,Hits@8,1.0
2,723,Hits@9,1.0
2,723,accuracy,1.0
2,735,Hits@11,1.0
2,735,Hits@7,1.0
2,735,Hits@8,1.0
2,735,Hits@9,1.0
2,735,accuracy,1.0
2,747,Hits@11,1.0
2,747,Hits@7,1.0
2,747,Hits@8,1.0
2,747,Hits@9,1.0
2,747,accuracy,1.0
2,759,Hits@11,1.0
2,759,Hits@7,1.0
2,759,Hits@8,1.0
2,759,Hits@9,1.0
2,759,accuracy,1.0
2,771,Hits@11,1.0
2,771,Hits@7,1.0
2,771,Hits@8,1.0
2,771,Hits@9,1.0
2,771,accuracy,1.0
2,783,Hits@11,1.0
2,783,Hits@7,1.0
2,783,Hits@8,1.0
2,783,Hits@9,1.0
2,783,accuracy,1.0
2,795,Hits@11,1.0
2,795,Hits@7,1.0
2,795,Hits@8,1.0
2,795,Hits@9,1.0
2,795,accuracy,1.0
2,807,Hits@11,1.0
2,807,Hits@7,1.0
2,807,Hits@8,1.0
2,807,Hits@9,1.0
2,807,accuracy,1.0
2,819,Hits@11,1.0
2,819,Hits@7,1.0
2,819,Hits@8,1.0
2,819,Hits@9,1.0
2,819,accuracy,1.0
2,831,Hits@11,1.0
2,831,Hits@7,1.0
2,831,Hits@8,1.0
2,831,Hits@9,1.0
2,831,accuracy,1.0
2,843,Hits@11,1.0
2,843,Hits@7,1.0
2,843,Hits@8,1.0
2,843,Hits@9,1.0
2,843,accuracy,1.0
2,855,Hits@11,1.0
2,855,Hits@7,1.0
2,855,Hits@8,1.0
2,855,Hits@9,1.0
2,855,accuracy,1.0
2,867,Hits@11,1.0
2,867,Hits@7,1.0
2,867,Hits@8,1.0
2,867,Hits@9,1.0
2,867,accuracy,1.0
2,879,Hits@11,1.0
2,879,Hits@7,1.0
2,879,Hits@8,1.0
2,879,Hits@9,1.0
2,879,accuracy,1.0
2,891,Hits@11,1.0
2,891,Hits@7,1.0
2,891,Hits@8,1.0
2,891,Hits@9,1.0
2,891,accuracy,1.0


==> figures/synthetic-scores-sc_teaser.csv <==
max_rank,num_singular_values,metric,score
0,1,Hits@3,0.0
0,1,Hits@4,0.0
0,1,Hits@5,0.0
0,1,Hits@7,0.0
0,1,accuracy,0.0
0,5,Hits@3,0.6666666666666666
0,5,Hits@4,0.6666666666666666
0,5,Hits@5,0.6666666666666666
0,5,Hits@7,1.0
0,5,accuracy,0.6666666666666666
0,9,Hits@3,0.6666666666666666
0,9,Hits@4,0.6666666666666666
0,9,Hits@5,1.0
0,9,Hits@7,1.0
0,9,accuracy,0.6666666666666666
0,13,Hits@3,0.6666666666666666
0,13,Hits@4,0.6666666666666666
0,13,Hits@5,1.0
0,13,Hits@7,1.0
0,13,accuracy,0.6666666666666666
0,17,Hits@3,0.6666666666666666
0,17,Hits@4,0.6666666666666666
0,17,Hits@5,1.0
0,17,Hits@7,1.0
0,17,accuracy,0.6666666666666666
0,21,Hits@3,0.6666666666666666
0,21,Hits@4,1.0
0,21,Hits@5,1.0
0,21,Hits@7,1.0
0,21,accuracy,0.6666666666666666
0,25,Hits@3,0.6666666666666666
0,25,Hits@4,1.0
0,25,Hits@5,1.0
0,25,Hits@7,1.0
0,25,accuracy,0.6666666666666666
0,29,Hits@3,0.6666666666666666
0,29,Hits@4,1.0
0,29,Hits@5,1.0
0,29,Hits@7,1.0
0,29,accuracy,0.6666666666666666
0,33,Hits@3,0.6666666666666666
0,33,Hits@4,1.0
0,33,Hits@5,1.0
0,33,Hits@7,1.0
0,33,accuracy,0.6666666666666666
0,37,Hits@3,1.0
0,37,Hits@4,1.0
0,37,Hits@5,1.0
0,37,Hits@7,1.0
0,37,accuracy,1.0
0,41,Hits@3,1.0
0,41,Hits@4,1.0
0,41,Hits@5,1.0
0,41,Hits@7,1.0
0,41,accuracy,1.0
0,45,Hits@3,1.0
0,45,Hits@4,1.0
0,45,Hits@5,1.0
0,45,Hits@7,1.0
0,45,accuracy,1.0
0,49,Hits@3,1.0
0,49,Hits@4,1.0
0,49,Hits@5,1.0
0,49,Hits@7,1.0
0,49,accuracy,1.0
0,53,Hits@3,1.0
0,53,Hits@4,1.0
0,53,Hits@5,1.0
0,53,Hits@7,1.0
0,53,accuracy,1.0
0,57,Hits@3,1.0
0,57,Hits@4,1.0
0,57,Hits@5,1.0
0,57,Hits@7,1.0
0,57,accuracy,1.0
0,61,Hits@3,1.0
0,61,Hits@4,1.0
0,61,Hits@5,1.0
0,61,Hits@7,1.0
0,61,accuracy,1.0
0,65,Hits@3,1.0
0,65,Hits@4,1.0
0,65,Hits@5,1.0
0,65,Hits@7,1.0
0,65,accuracy,1.0
0,69,Hits@3,1.0
0,69,Hits@4,1.0
0,69,Hits@5,1.0
0,69,Hits@7,1.0
0,69,accuracy,1.0
0,73,Hits@3,1.0
0,73,Hits@4,1.0
0,73,Hits@5,1.0
0,73,Hits@7,1.0
0,73,accuracy,1.0
0,77,Hits@3,1.0
0,77,Hits@4,1.0
0,77,Hits@5,1.0
0,77,Hits@7,1.0
0,77,accuracy,1.0
0,81,Hits@3,1.0
0,81,Hits@4,1.0
0,81,Hits@5,1.0
0,81,Hits@7,1.0
0,81,accuracy,1.0
0,85,Hits@3,1.0
0,85,Hits@4,1.0
0,85,Hits@5,1.0
0,85,Hits@7,1.0
0,85,accuracy,1.0
0,89,Hits@3,1.0
0,89,Hits@4,1.0
0,89,Hits@5,1.0
0,89,Hits@7,1.0
0,89,accuracy,1.0
0,93,Hits@3,1.0
0,93,Hits@4,1.0
0,93,Hits@5,1.0
0,93,Hits@7,1.0
0,93,accuracy,1.0
0,97,Hits@3,1.0
0,97,Hits@4,1.0
0,97,Hits@5,1.0
0,97,Hits@7,1.0
0,97,accuracy,1.0
0,101,Hits@3,1.0
0,101,Hits@4,1.0
0,101,Hits@5,1.0
0,101,Hits@7,1.0
0,101,accuracy,1.0
0,105,Hits@3,1.0
0,105,Hits@4,1.0
0,105,Hits@5,1.0
0,105,Hits@7,1.0
0,105,accuracy,1.0
0,109,Hits@3,1.0
0,109,Hits@4,1.0
0,109,Hits@5,1.0
0,109,Hits@7,1.0
0,109,accuracy,1.0
0,113,Hits@3,1.0
0,113,Hits@4,1.0
0,113,Hits@5,1.0
0,113,Hits@7,1.0
0,113,accuracy,1.0
0,117,Hits@3,1.0
0,117,Hits@4,1.0
0,117,Hits@5,1.0
0,117,Hits@7,1.0
0,117,accuracy,1.0
0,121,Hits@3,1.0
0,121,Hits@4,1.0
0,121,Hits@5,1.0
0,121,Hits@7,1.0
0,121,accuracy,1.0
0,125,Hits@3,1.0
0,125,Hits@4,1.0
0,125,Hits@5,1.0
0,125,Hits@7,1.0
0,125,accuracy,1.0
0,129,Hits@3,1.0
0,129,Hits@4,1.0
0,129,Hits@5,1.0
0,129,Hits@7,1.0
0,129,accuracy,1.0
0,133,Hits@3,1.0
0,133,Hits@4,1.0
0,133,Hits@5,1.0
0,133,Hits@7,1.0
0,133,accuracy,1.0
0,137,Hits@3,1.0
0,137,Hits@4,1.0
0,137,Hits@5,1.0
0,137,Hits@7,1.0
0,137,accuracy,1.0
0,141,Hits@3,1.0
0,141,Hits@4,1.0
0,141,Hits@5,1.0
0,141,Hits@7,1.0
0,141,accuracy,1.0
0,145,Hits@3,1.0
0,145,Hits@4,1.0
0,145,Hits@5,1.0
0,145,Hits@7,1.0
0,145,accuracy,1.0
0,149,Hits@3,1.0
0,149,Hits@4,1.0
0,149,Hits@5,1.0
0,149,Hits@7,1.0
0,149,accuracy,1.0
0,153,Hits@3,1.0
0,153,Hits@4,1.0
0,153,Hits@5,1.0
0,153,Hits@7,1.0
0,153,accuracy,1.0
0,157,Hits@3,1.0
0,157,Hits@4,1.0
0,157,Hits@5,1.0
0,157,Hits@7,1.0
0,157,accuracy,1.0
0,161,Hits@3,1.0
0,161,Hits@4,1.0
0,161,Hits@5,1.0
0,161,Hits@7,1.0
0,161,accuracy,1.0
0,165,Hits@3,1.0
0,165,Hits@4,1.0
0,165,Hits@5,1.0
0,165,Hits@7,1.0
0,165,accuracy,1.0
0,169,Hits@3,1.0
0,169,Hits@4,1.0
0,169,Hits@5,1.0
0,169,Hits@7,1.0
0,169,accuracy,1.0
0,173,Hits@3,1.0
0,173,Hits@4,1.0
0,173,Hits@5,1.0
0,173,Hits@7,1.0
0,173,accuracy,1.0
0,177,Hits@3,1.0
0,177,Hits@4,1.0
0,177,Hits@5,1.0
0,177,Hits@7,1.0
0,177,accuracy,1.0
0,181,Hits@3,1.0
0,181,Hits@4,1.0
0,181,Hits@5,1.0
0,181,Hits@7,1.0
0,181,accuracy,1.0
0,185,Hits@3,1.0
0,185,Hits@4,1.0
0,185,Hits@5,1.0
0,185,Hits@7,1.0
0,185,accuracy,1.0
0,189,Hits@3,1.0
0,189,Hits@4,1.0
0,189,Hits@5,1.0
0,189,Hits@7,1.0
0,189,accuracy,1.0
0,193,Hits@3,1.0
0,193,Hits@4,1.0
0,193,Hits@5,1.0
0,193,Hits@7,1.0
0,193,accuracy,1.0
0,197,Hits@3,1.0
0,197,Hits@4,1.0
0,197,Hits@5,1.0
0,197,Hits@7,1.0
0,197,accuracy,1.0
0,201,Hits@3,1.0
0,201,Hits@4,1.0
0,201,Hits@5,1.0
0,201,Hits@7,1.0
0,201,accuracy,1.0
0,205,Hits@3,1.0
0,205,Hits@4,1.0
0,205,Hits@5,1.0
0,205,Hits@7,1.0
0,205,accuracy,1.0
0,209,Hits@3,1.0
0,209,Hits@4,1.0
0,209,Hits@5,1.0
0,209,Hits@7,1.0
0,209,accuracy,1.0
0,213,Hits@3,1.0
0,213,Hits@4,1.0
0,213,Hits@5,1.0
0,213,Hits@7,1.0
0,213,accuracy,1.0
0,217,Hits@3,1.0
0,217,Hits@4,1.0
0,217,Hits@5,1.0
0,217,Hits@7,1.0
0,217,accuracy,1.0
0,221,Hits@3,1.0
0,221,Hits@4,1.0
0,221,Hits@5,1.0
0,221,Hits@7,1.0
0,221,accuracy,1.0
0,225,Hits@3,1.0
0,225,Hits@4,1.0
0,225,Hits@5,1.0
0,225,Hits@7,1.0
0,225,accuracy,1.0
0,229,Hits@3,1.0
0,229,Hits@4,1.0
0,229,Hits@5,1.0
0,229,Hits@7,1.0
0,229,accuracy,1.0
0,233,Hits@3,1.0
0,233,Hits@4,1.0
0,233,Hits@5,1.0
0,233,Hits@7,1.0
0,233,accuracy,1.0
0,237,Hits@3,1.0
0,237,Hits@4,1.0
0,237,Hits@5,1.0
0,237,Hits@7,1.0
0,237,accuracy,1.0
0,241,Hits@3,1.0
0,241,Hits@4,1.0
0,241,Hits@5,1.0
0,241,Hits@7,1.0
0,241,accuracy,1.0
0,245,Hits@3,1.0
0,245,Hits@4,1.0
0,245,Hits@5,1.0
0,245,Hits@7,1.0
0,245,accuracy,1.0
0,249,Hits@3,1.0
0,249,Hits@4,1.0
0,249,Hits@5,1.0
0,249,Hits@7,1.0
0,249,accuracy,1.0
0,253,Hits@3,1.0
0,253,Hits@4,1.0
0,253,Hits@5,1.0
0,253,Hits@7,1.0
0,253,accuracy,1.0
0,257,Hits@3,1.0
0,257,Hits@4,1.0
0,257,Hits@5,1.0
0,257,Hits@7,1.0
0,257,accuracy,1.0
0,261,Hits@3,1.0
0,261,Hits@4,1.0
0,261,Hits@5,1.0
0,261,Hits@7,1.0
0,261,accuracy,1.0
0,265,Hits@3,1.0
0,265,Hits@4,1.0
0,265,Hits@5,1.0
0,265,Hits@7,1.0
0,265,accuracy,1.0
0,269,Hits@3,1.0
0,269,Hits@4,1.0
0,269,Hits@5,1.0
0,269,Hits@7,1.0
0,269,accuracy,1.0
0,273,Hits@3,1.0
0,273,Hits@4,1.0
0,273,Hits@5,1.0
0,273,Hits@7,1.0
0,273,accuracy,1.0
0,277,Hits@3,1.0
0,277,Hits@4,1.0
0,277,Hits@5,1.0
0,277,Hits@7,1.0
0,277,accuracy,1.0
0,281,Hits@3,1.0
0,281,Hits@4,1.0
0,281,Hits@5,1.0
0,281,Hits@7,1.0
0,281,accuracy,1.0
0,285,Hits@3,1.0
0,285,Hits@4,1.0
0,285,Hits@5,1.0
0,285,Hits@7,1.0
0,285,accuracy,1.0
0,289,Hits@3,1.0
0,289,Hits@4,1.0
0,289,Hits@5,1.0
0,289,Hits@7,1.0
0,289,accuracy,1.0
0,293,Hits@3,1.0
0,293,Hits@4,1.0
0,293,Hits@5,1.0
0,293,Hits@7,1.0
0,293,accuracy,1.0
0,297,Hits@3,1.0
0,297,Hits@4,1.0
0,297,Hits@5,1.0
0,297,Hits@7,1.0
0,297,accuracy,1.0
1,2,Hits@3,0.0
1,2,Hits@4,0.0
1,2,Hits@5,0.0
1,2,Hits@7,0.0
1,2,accuracy,0.0
1,10,Hits@3,0.6666666666666666
1,10,Hits@4,0.6666666666666666
1,10,Hits@5,0.6666666666666666
1,10,Hits@7,1.0
1,10,accuracy,0.6666666666666666
1,18,Hits@3,0.6666666666666666
1,18,Hits@4,0.6666666666666666
1,18,Hits@5,1.0
1,18,Hits@7,1.0
1,18,accuracy,0.6666666666666666
1,26,Hits@3,0.6666666666666666
1,26,Hits@4,0.6666666666666666
1,26,Hits@5,1.0
1,26,Hits@7,1.0
1,26,accuracy,0.6666666666666666
1,34,Hits@3,0.6666666666666666
1,34,Hits@4,0.6666666666666666
1,34,Hits@5,1.0
1,34,Hits@7,1.0
1,34,accuracy,0.6666666666666666
1,42,Hits@3,0.6666666666666666
1,42,Hits@4,1.0
1,42,Hits@5,1.0
1,42,Hits@7,1.0
1,42,accuracy,0.6666666666666666
1,50,Hits@3,0.6666666666666666
1,50,Hits@4,1.0
1,50,Hits@5,1.0
1,50,Hits@7,1.0
1,50,accuracy,0.6666666666666666
1,58,Hits@3,0.6666666666666666
1,58,Hits@4,1.0
1,58,Hits@5,1.0
1,58,Hits@7,1.0
1,58,accuracy,0.6666666666666666
1,66,Hits@3,0.6666666666666666
1,66,Hits@4,1.0
1,66,Hits@5,1.0
1,66,Hits@7,1.0
1,66,accuracy,0.6666666666666666
1,74,Hits@3,1.0
1,74,Hits@4,1.0
1,74,Hits@5,1.0
1,74,Hits@7,1.0
1,74,accuracy,1.0
1,82,Hits@3,0.6666666666666666
1,82,Hits@4,1.0
1,82,Hits@5,1.0
1,82,Hits@7,1.0
1,82,accuracy,0.6666666666666666
1,90,Hits@3,1.0
1,90,Hits@4,1.0
1,90,Hits@5,1.0
1,90,Hits@7,1.0
1,90,accuracy,1.0
1,98,Hits@3,1.0
1,98,Hits@4,1.0
1,98,Hits@5,1.0
1,98,Hits@7,1.0
1,98,accuracy,1.0
1,106,Hits@3,1.0
1,106,Hits@4,1.0
1,106,Hits@5,1.0
1,106,Hits@7,1.0
1,106,accuracy,1.0
1,114,Hits@3,1.0
1,114,Hits@4,1.0
1,114,Hits@5,1.0
1,114,Hits@7,1.0
1,114,accuracy,1.0
1,122,Hits@3,1.0
1,122,Hits@4,1.0
1,122,Hits@5,1.0
1,122,Hits@7,1.0
1,122,accuracy,1.0
1,130,Hits@3,1.0
1,130,Hits@4,1.0
1,130,Hits@5,1.0
1,130,Hits@7,1.0
1,130,accuracy,1.0
1,138,Hits@3,1.0
1,138,Hits@4,1.0
1,138,Hits@5,1.0
1,138,Hits@7,1.0
1,138,accuracy,1.0
1,146,Hits@3,1.0
1,146,Hits@4,1.0
1,146,Hits@5,1.0
1,146,Hits@7,1.0
1,146,accuracy,1.0
1,154,Hits@3,1.0
1,154,Hits@4,1.0
1,154,Hits@5,1.0
1,154,Hits@7,1.0
1,154,accuracy,1.0
1,162,Hits@3,1.0
1,162,Hits@4,1.0
1,162,Hits@5,1.0
1,162,Hits@7,1.0
1,162,accuracy,1.0
1,170,Hits@3,1.0
1,170,Hits@4,1.0
1,170,Hits@5,1.0
1,170,Hits@7,1.0
1,170,accuracy,1.0
1,178,Hits@3,1.0
1,178,Hits@4,1.0
1,178,Hits@5,1.0
1,178,Hits@7,1.0
1,178,accuracy,1.0
1,186,Hits@3,0.6666666666666666
1,186,Hits@4,1.0
1,186,Hits@5,1.0
1,186,Hits@7,1.0
1,186,accuracy,0.6666666666666666
1,194,Hits@3,0.6666666666666666
1,194,Hits@4,1.0
1,194,Hits@5,1.0
1,194,Hits@7,1.0
1,194,accuracy,0.6666666666666666
1,202,Hits@3,0.6666666666666666
1,202,Hits@4,1.0
1,202,Hits@5,1.0
1,202,Hits@7,1.0
1,202,accuracy,0.6666666666666666
1,210,Hits@3,0.6666666666666666
1,210,Hits@4,1.0
1,210,Hits@5,1.0
1,210,Hits@7,1.0
1,210,accuracy,0.6666666666666666
1,218,Hits@3,0.6666666666666666
1,218,Hits@4,1.0
1,218,Hits@5,1.0
1,218,Hits@7,1.0
1,218,accuracy,0.6666666666666666
1,226,Hits@3,0.6666666666666666
1,226,Hits@4,1.0
1,226,Hits@5,1.0
1,226,Hits@7,1.0
1,226,accuracy,0.6666666666666666
1,234,Hits@3,0.6666666666666666
1,234,Hits@4,1.0
1,234,Hits@5,1.0
1,234,Hits@7,1.0
1,234,accuracy,0.6666666666666666
1,242,Hits@3,0.6666666666666666
1,242,Hits@4,1.0
1,242,Hits@5,1.0
1,242,Hits@7,1.0
1,242,accuracy,0.6666666666666666
1,250,Hits@3,1.0
1,250,Hits@4,1.0
1,250,Hits@5,1.0
1,250,Hits@7,1.0
1,250,accuracy,1.0
1,258,Hits@3,1.0
1,258,Hits@4,1.0
1,258,Hits@5,1.0
1,258,Hits@7,1.0
1,258,accuracy,1.0
1,266,Hits@3,1.0
1,266,Hits@4,1.0
1,266,Hits@5,1.0
1,266,Hits@7,1.0
1,266,accuracy,1.0
1,274,Hits@3,1.0
1,274,Hits@4,1.0
1,274,Hits@5,1.0
1,274,Hits@7,1.0
1,274,accuracy,1.0
1,282,Hits@3,1.0
1,282,Hits@4,1.0
1,282,Hits@5,1.0
1,282,Hits@7,1.0
1,282,accuracy,1.0
1,290,Hits@3,1.0
1,290,Hits@4,1.0
1,290,Hits@5,1.0
1,290,Hits@7,1.0
1,290,accuracy,1.0
1,298,Hits@3,1.0
1,298,Hits@4,1.0
1,298,Hits@5,1.0
1,298,Hits@7,1.0
1,298,accuracy,1.0
1,306,Hits@3,1.0
1,306,Hits@4,1.0
1,306,Hits@5,1.0
1,306,Hits@7,1.0
1,306,accuracy,1.0
1,314,Hits@3,1.0
1,314,Hits@4,1.0
1,314,Hits@5,1.0
1,314,Hits@7,1.0
1,314,accuracy,1.0
1,322,Hits@3,1.0
1,322,Hits@4,1.0
1,322,Hits@5,1.0
1,322,Hits@7,1.0
1,322,accuracy,1.0
1,330,Hits@3,1.0
1,330,Hits@4,1.0
1,330,Hits@5,1.0
1,330,Hits@7,1.0
1,330,accuracy,1.0
1,338,Hits@3,1.0
1,338,Hits@4,1.0
1,338,Hits@5,1.0
1,338,Hits@7,1.0
1,338,accuracy,1.0
1,346,Hits@3,1.0
1,346,Hits@4,1.0
1,346,Hits@5,1.0
1,346,Hits@7,1.0
1,346,accuracy,1.0
1,354,Hits@3,1.0
1,354,Hits@4,1.0
1,354,Hits@5,1.0
1,354,Hits@7,1.0
1,354,accuracy,1.0
1,362,Hits@3,1.0
1,362,Hits@4,1.0
1,362,Hits@5,1.0
1,362,Hits@7,1.0
1,362,accuracy,1.0
1,370,Hits@3,1.0
1,370,Hits@4,1.0
1,370,Hits@5,1.0
1,370,Hits@7,1.0
1,370,accuracy,1.0
1,378,Hits@3,1.0
1,378,Hits@4,1.0
1,378,Hits@5,1.0
1,378,Hits@7,1.0
1,378,accuracy,1.0
1,386,Hits@3,1.0
1,386,Hits@4,1.0
1,386,Hits@5,1.0
1,386,Hits@7,1.0
1,386,accuracy,1.0
1,394,Hits@3,1.0
1,394,Hits@4,1.0
1,394,Hits@5,1.0
1,394,Hits@7,1.0
1,394,accuracy,1.0
1,402,Hits@3,1.0
1,402,Hits@4,1.0
1,402,Hits@5,1.0
1,402,Hits@7,1.0
1,402,accuracy,1.0
1,410,Hits@3,1.0
1,410,Hits@4,1.0
1,410,Hits@5,1.0
1,410,Hits@7,1.0
1,410,accuracy,1.0
1,418,Hits@3,1.0
1,418,Hits@4,1.0
1,418,Hits@5,1.0
1,418,Hits@7,1.0
1,418,accuracy,1.0
1,426,Hits@3,1.0
1,426,Hits@4,1.0
1,426,Hits@5,1.0
1,426,Hits@7,1.0
1,426,accuracy,1.0
1,434,Hits@3,1.0
1,434,Hits@4,1.0
1,434,Hits@5,1.0
1,434,Hits@7,1.0
1,434,accuracy,1.0
1,442,Hits@3,1.0
1,442,Hits@4,1.0
1,442,Hits@5,1.0
1,442,Hits@7,1.0
1,442,accuracy,1.0
1,450,Hits@3,1.0
1,450,Hits@4,1.0
1,450,Hits@5,1.0
1,450,Hits@7,1.0
1,450,accuracy,1.0
1,458,Hits@3,1.0
1,458,Hits@4,1.0
1,458,Hits@5,1.0
1,458,Hits@7,1.0
1,458,accuracy,1.0
1,466,Hits@3,1.0
1,466,Hits@4,1.0
1,466,Hits@5,1.0
1,466,Hits@7,1.0
1,466,accuracy,1.0
1,474,Hits@3,1.0
1,474,Hits@4,1.0
1,474,Hits@5,1.0
1,474,Hits@7,1.0
1,474,accuracy,1.0
1,482,Hits@3,1.0
1,482,Hits@4,1.0
1,482,Hits@5,1.0
1,482,Hits@7,1.0
1,482,accuracy,1.0
1,490,Hits@3,1.0
1,490,Hits@4,1.0
1,490,Hits@5,1.0
1,490,Hits@7,1.0
1,490,accuracy,1.0
1,498,Hits@3,1.0
1,498,Hits@4,1.0
1,498,Hits@5,1.0
1,498,Hits@7,1.0
1,498,accuracy,1.0
1,506,Hits@3,1.0
1,506,Hits@4,1.0
1,506,Hits@5,1.0
1,506,Hits@7,1.0
1,506,accuracy,1.0
1,514,Hits@3,1.0
1,514,Hits@4,1.0
1,514,Hits@5,1.0
1,514,Hits@7,1.0
1,514,accuracy,1.0
1,522,Hits@3,1.0
1,522,Hits@4,1.0
1,522,Hits@5,1.0
1,522,Hits@7,1.0
1,522,accuracy,1.0
1,530,Hits@3,1.0
1,530,Hits@4,1.0
1,530,Hits@5,1.0
1,530,Hits@7,1.0
1,530,accuracy,1.0
1,538,Hits@3,1.0
1,538,Hits@4,1.0
1,538,Hits@5,1.0
1,538,Hits@7,1.0
1,538,accuracy,1.0
1,546,Hits@3,1.0
1,546,Hits@4,1.0
1,546,Hits@5,1.0
1,546,Hits@7,1.0
1,546,accuracy,1.0
1,554,Hits@3,1.0
1,554,Hits@4,1.0
1,554,Hits@5,1.0
1,554,Hits@7,1.0
1,554,accuracy,1.0
1,562,Hits@3,1.0
1,562,Hits@4,1.0
1,562,Hits@5,1.0
1,562,Hits@7,1.0
1,562,accuracy,1.0
1,570,Hits@3,1.0
1,570,Hits@4,1.0
1,570,Hits@5,1.0
1,570,Hits@7,1.0
1,570,accuracy,1.0
1,578,Hits@3,1.0
1,578,Hits@4,1.0
1,578,Hits@5,1.0
1,578,Hits@7,1.0
1,578,accuracy,1.0
1,586,Hits@3,1.0
1,586,Hits@4,1.0
1,586,Hits@5,1.0
1,586,Hits@7,1.0
1,586,accuracy,1.0
1,594,Hits@3,1.0
1,594,Hits@4,1.0
1,594,Hits@5,1.0
1,594,Hits@7,1.0
1,594,accuracy,1.0
2,3,Hits@3,0.0
2,3,Hits@4,0.0
2,3,Hits@5,0.0
2,3,Hits@7,0.0
2,3,accuracy,0.0
2,15,Hits@3,1.0
2,15,Hits@4,1.0
2,15,Hits@5,1.0
2,15,Hits@7,1.0
2,15,accuracy,1.0
2,27,Hits@3,1.0
2,27,Hits@4,1.0
2,27,Hits@5,1.0
2,27,Hits@7,1.0
2,27,accuracy,1.0
2,39,Hits@3,1.0
2,39,Hits@4,1.0
2,39,Hits@5,1.0
2,39,Hits@7,1.0
2,39,accuracy,1.0
2,51,Hits@3,0.6666666666666666
2,51,Hits@4,1.0
2,51,Hits@5,1.0
2,51,Hits@7,1.0
2,51,accuracy,0.6666666666666666
2,63,Hits@3,0.6666666666666666
2,63,Hits@4,1.0
2,63,Hits@5,1.0
2,63,Hits@7,1.0
2,63,accuracy,0.6666666666666666
2,75,Hits@3,0.6666666666666666
2,75,Hits@4,1.0
2,75,Hits@5,1.0
2,75,Hits@7,1.0
2,75,accuracy,0.6666666666666666
2,87,Hits@3,0.6666666666666666
2,87,Hits@4,1.0
2,87,Hits@5,1.0
2,87,Hits@7,1.0
2,87,accuracy,0.6666666666666666
2,99,Hits@3,0.6666666666666666
2,99,Hits@4,1.0
2,99,Hits@5,1.0
2,99,Hits@7,1.0
2,99,accuracy,0.6666666666666666
2,111,Hits@3,0.6666666666666666
2,111,Hits@4,1.0
2,111,Hits@5,1.0
2,111,Hits@7,1.0
2,111,accuracy,0.6666666666666666
2,123,Hits@3,1.0
2,123,Hits@4,1.0
2,123,Hits@5,1.0
2,123,Hits@7,1.0
2,123,accuracy,1.0
2,135,Hits@3,1.0
2,135,Hits@4,1.0
2,135,Hits@5,1.0
2,135,Hits@7,1.0
2,135,accuracy,1.0
2,147,Hits@3,1.0
2,147,Hits@4,1.0
2,147,Hits@5,1.0
2,147,Hits@7,1.0
2,147,accuracy,1.0
2,159,Hits@3,1.0
2,159,Hits@4,1.0
2,159,Hits@5,1.0
2,159,Hits@7,1.0
2,159,accuracy,1.0
2,171,Hits@3,1.0
2,171,Hits@4,1.0
2,171,Hits@5,1.0
2,171,Hits@7,1.0
2,171,accuracy,1.0
2,183,Hits@3,1.0
2,183,Hits@4,1.0
2,183,Hits@5,1.0
2,183,Hits@7,1.0
2,183,accuracy,1.0
2,195,Hits@3,1.0
2,195,Hits@4,1.0
2,195,Hits@5,1.0
2,195,Hits@7,1.0
2,195,accuracy,1.0
2,207,Hits@3,1.0
2,207,Hits@4,1.0
2,207,Hits@5,1.0
2,207,Hits@7,1.0
2,207,accuracy,1.0
2,219,Hits@3,1.0
2,219,Hits@4,1.0
2,219,Hits@5,1.0
2,219,Hits@7,1.0
2,219,accuracy,1.0
2,231,Hits@3,1.0
2,231,Hits@4,1.0
2,231,Hits@5,1.0
2,231,Hits@7,1.0
2,231,accuracy,1.0
2,243,Hits@3,1.0
2,243,Hits@4,1.0
2,243,Hits@5,1.0
2,243,Hits@7,1.0
2,243,accuracy,1.0
2,255,Hits@3,1.0
2,255,Hits@4,1.0
2,255,Hits@5,1.0
2,255,Hits@7,1.0
2,255,accuracy,1.0
2,267,Hits@3,1.0
2,267,Hits@4,1.0
2,267,Hits@5,1.0
2,267,Hits@7,1.0
2,267,accuracy,1.0
2,279,Hits@3,1.0
2,279,Hits@4,1.0
2,279,Hits@5,1.0
2,279,Hits@7,1.0
2,279,accuracy,1.0
2,291,Hits@3,1.0
2,291,Hits@4,1.0
2,291,Hits@5,1.0
2,291,Hits@7,1.0
2,291,accuracy,1.0
2,303,Hits@3,1.0
2,303,Hits@4,1.0
2,303,Hits@5,1.0
2,303,Hits@7,1.0
2,303,accuracy,1.0
2,315,Hits@3,1.0
2,315,Hits@4,1.0
2,315,Hits@5,1.0
2,315,Hits@7,1.0
2,315,accuracy,1.0
2,327,Hits@3,1.0
2,327,Hits@4,1.0
2,327,Hits@5,1.0
2,327,Hits@7,1.0
2,327,accuracy,1.0
2,339,Hits@3,1.0
2,339,Hits@4,1.0
2,339,Hits@5,1.0
2,339,Hits@7,1.0
2,339,accuracy,1.0
2,351,Hits@3,1.0
2,351,Hits@4,1.0
2,351,Hits@5,1.0
2,351,Hits@7,1.0
2,351,accuracy,1.0
2,363,Hits@3,1.0
2,363,Hits@4,1.0
2,363,Hits@5,1.0
2,363,Hits@7,1.0
2,363,accuracy,1.0
2,375,Hits@3,1.0
2,375,Hits@4,1.0
2,375,Hits@5,1.0
2,375,Hits@7,1.0
2,375,accuracy,1.0
2,387,Hits@3,1.0
2,387,Hits@4,1.0
2,387,Hits@5,1.0
2,387,Hits@7,1.0
2,387,accuracy,1.0
2,399,Hits@3,1.0
2,399,Hits@4,1.0
2,399,Hits@5,1.0
2,399,Hits@7,1.0
2,399,accuracy,1.0
2,411,Hits@3,1.0
2,411,Hits@4,1.0
2,411,Hits@5,1.0
2,411,Hits@7,1.0
2,411,accuracy,1.0
2,423,Hits@3,1.0
2,423,Hits@4,1.0
2,423,Hits@5,1.0
2,423,Hits@7,1.0
2,423,accuracy,1.0
2,435,Hits@3,1.0
2,435,Hits@4,1.0
2,435,Hits@5,1.0
2,435,Hits@7,1.0
2,435,accuracy,1.0
2,447,Hits@3,1.0
2,447,Hits@4,1.0
2,447,Hits@5,1.0
2,447,Hits@7,1.0
2,447,accuracy,1.0
2,459,Hits@3,1.0
2,459,Hits@4,1.0
2,459,Hits@5,1.0
2,459,Hits@7,1.0
2,459,accuracy,1.0
2,471,Hits@3,1.0
2,471,Hits@4,1.0
2,471,Hits@5,1.0
2,471,Hits@7,1.0
2,471,accuracy,1.0
2,483,Hits@3,1.0
2,483,Hits@4,1.0
2,483,Hits@5,1.0
2,483,Hits@7,1.0
2,483,accuracy,1.0
2,495,Hits@3,1.0
2,495,Hits@4,1.0
2,495,Hits@5,1.0
2,495,Hits@7,1.0
2,495,accuracy,1.0
2,507,Hits@3,1.0
2,507,Hits@4,1.0
2,507,Hits@5,1.0
2,507,Hits@7,1.0
2,507,accuracy,1.0
2,519,Hits@3,1.0
2,519,Hits@4,1.0
2,519,Hits@5,1.0
2,519,Hits@7,1.0
2,519,accuracy,1.0
2,531,Hits@3,1.0
2,531,Hits@4,1.0
2,531,Hits@5,1.0
2,531,Hits@7,1.0
2,531,accuracy,1.0
2,543,Hits@3,1.0
2,543,Hits@4,1.0
2,543,Hits@5,1.0
2,543,Hits@7,1.0
2,543,accuracy,1.0
2,555,Hits@3,1.0
2,555,Hits@4,1.0
2,555,Hits@5,1.0
2,555,Hits@7,1.0
2,555,accuracy,1.0
2,567,Hits@3,1.0
2,567,Hits@4,1.0
2,567,Hits@5,1.0
2,567,Hits@7,1.0
2,567,accuracy,1.0
2,579,Hits@3,1.0
2,579,Hits@4,1.0
2,579,Hits@5,1.0
2,579,Hits@7,1.0
2,579,accuracy,1.0
2,591,Hits@3,1.0
2,591,Hits@4,1.0
2,591,Hits@5,1.0
2,591,Hits@7,1.0
2,591,accuracy,1.0
2,603,Hits@3,1.0
2,603,Hits@4,1.0
2,603,Hits@5,1.0
2,603,Hits@7,1.0
2,603,accuracy,1.0
2,615,Hits@3,1.0
2,615,Hits@4,1.0
2,615,Hits@5,1.0
2,615,Hits@7,1.0
2,615,accuracy,1.0
2,627,Hits@3,1.0
2,627,Hits@4,1.0
2,627,Hits@5,1.0
2,627,Hits@7,1.0
2,627,accuracy,1.0
2,639,Hits@3,1.0
2,639,Hits@4,1.0
2,639,Hits@5,1.0
2,639,Hits@7,1.0
2,639,accuracy,1.0
2,651,Hits@3,1.0
2,651,Hits@4,1.0
2,651,Hits@5,1.0
2,651,Hits@7,1.0
2,651,accuracy,1.0
2,663,Hits@3,1.0
2,663,Hits@4,1.0
2,663,Hits@5,1.0
2,663,Hits@7,1.0
2,663,accuracy,1.0
2,675,Hits@3,1.0
2,675,Hits@4,1.0
2,675,Hits@5,1.0
2,675,Hits@7,1.0
2,675,accuracy,1.0
2,687,Hits@3,1.0
2,687,Hits@4,1.0
2,687,Hits@5,1.0
2,687,Hits@7,1.0
2,687,accuracy,1.0
2,699,Hits@3,1.0
2,699,Hits@4,1.0
2,699,Hits@5,1.0
2,699,Hits@7,1.0
2,699,accuracy,1.0
2,711,Hits@3,1.0
2,711,Hits@4,1.0
2,711,Hits@5,1.0
2,711,Hits@7,1.0
2,711,accuracy,1.0
2,723,Hits@3,1.0
2,723,Hits@4,1.0
2,723,Hits@5,1.0
2,723,Hits@7,1.0
2,723,accuracy,1.0
2,735,Hits@3,1.0
2,735,Hits@4,1.0
2,735,Hits@5,1.0
2,735,Hits@7,1.0
2,735,accuracy,1.0
2,747,Hits@3,1.0
2,747,Hits@4,1.0
2,747,Hits@5,1.0
2,747,Hits@7,1.0
2,747,accuracy,1.0
2,759,Hits@3,1.0
2,759,Hits@4,1.0
2,759,Hits@5,1.0
2,759,Hits@7,1.0
2,759,accuracy,1.0
2,771,Hits@3,1.0
2,771,Hits@4,1.0
2,771,Hits@5,1.0
2,771,Hits@7,1.0
2,771,accuracy,1.0
2,783,Hits@3,1.0
2,783,Hits@4,1.0
2,783,Hits@5,1.0
2,783,Hits@7,1.0
2,783,accuracy,1.0
2,795,Hits@3,1.0
2,795,Hits@4,1.0
2,795,Hits@5,1.0
2,795,Hits@7,1.0
2,795,accuracy,1.0
2,807,Hits@3,1.0
2,807,Hits@4,1.0
2,807,Hits@5,1.0
2,807,Hits@7,1.0
2,807,accuracy,1.0
2,819,Hits@3,1.0
2,819,Hits@4,1.0
2,819,Hits@5,1.0
2,819,Hits@7,1.0
2,819,accuracy,1.0
2,831,Hits@3,1.0
2,831,Hits@4,1.0
2,831,Hits@5,1.0
2,831,Hits@7,1.0
2,831,accuracy,1.0
2,843,Hits@3,1.0
2,843,Hits@4,1.0
2,843,Hits@5,1.0
2,843,Hits@7,1.0
2,843,accuracy,1.0
2,855,Hits@3,1.0
2,855,Hits@4,1.0
2,855,Hits@5,1.0
2,855,Hits@7,1.0
2,855,accuracy,1.0
2,867,Hits@3,1.0
2,867,Hits@4,1.0
2,867,Hits@5,1.0
2,867,Hits@7,1.0
2,867,accuracy,1.0
2,879,Hits@3,1.0
2,879,Hits@4,1.0
2,879,Hits@5,1.0
2,879,Hits@7,1.0
2,879,accuracy,1.0
2,891,Hits@3,1.0
2,891,Hits@4,1.0
2,891,Hits@5,1.0
2,891,Hits@7,1.0
2,891,accuracy,1.0


==> figures/synthetic-scores-sc_triangle_closing.csv <==
max_rank,num_singular_values,metric,score
0,1,Hits@5,0.0
0,1,Hits@6,0.0
0,1,Hits@7,0.0
0,1,Hits@9,0.0
0,1,accuracy,0.0
0,5,Hits@5,0.2
0,5,Hits@6,0.2
0,5,Hits@7,0.2
0,5,Hits@9,0.2
0,5,accuracy,0.2
0,9,Hits@5,0.4
0,9,Hits@6,0.4
0,9,Hits@7,0.6
0,9,Hits@9,0.6
0,9,accuracy,0.4
0,13,Hits@5,0.4
0,13,Hits@6,0.6
0,13,Hits@7,0.6
0,13,Hits@9,0.8
0,13,accuracy,0.4
0,17,Hits@5,0.4
0,17,Hits@6,0.6
0,17,Hits@7,0.6
0,17,Hits@9,0.8
0,17,accuracy,0.4
0,21,Hits@5,0.6
0,21,Hits@6,0.6
0,21,Hits@7,0.6
0,21,Hits@9,0.8
0,21,accuracy,0.6
0,25,Hits@5,0.6
0,25,Hits@6,0.6
0,25,Hits@7,0.6
0,25,Hits@9,0.8
0,25,accuracy,0.6
0,29,Hits@5,0.6
0,29,Hits@6,0.6
0,29,Hits@7,0.6
0,29,Hits@9,0.8
0,29,accuracy,0.6
0,33,Hits@5,0.6
0,33,Hits@6,0.6
0,33,Hits@7,0.6
0,33,Hits@9,0.8
0,33,accuracy,0.6
0,37,Hits@5,0.6
0,37,Hits@6,0.6
0,37,Hits@7,0.6
0,37,Hits@9,0.8
0,37,accuracy,0.6
0,41,Hits@5,0.6
0,41,Hits@6,0.6
0,41,Hits@7,0.6
0,41,Hits@9,0.8
0,41,accuracy,0.6
0,45,Hits@5,0.6
0,45,Hits@6,0.6
0,45,Hits@7,0.6
0,45,Hits@9,0.6
0,45,accuracy,0.6
0,49,Hits@5,0.6
0,49,Hits@6,0.6
0,49,Hits@7,0.6
0,49,Hits@9,0.8
0,49,accuracy,0.6
0,53,Hits@5,0.6
0,53,Hits@6,0.8
0,53,Hits@7,0.8
0,53,Hits@9,0.8
0,53,accuracy,0.6
0,57,Hits@5,0.6
0,57,Hits@6,0.8
0,57,Hits@7,0.8
0,57,Hits@9,0.8
0,57,accuracy,0.6
0,61,Hits@5,0.6
0,61,Hits@6,0.8
0,61,Hits@7,0.8
0,61,Hits@9,0.8
0,61,accuracy,0.6
0,65,Hits@5,0.8
0,65,Hits@6,0.8
0,65,Hits@7,0.8
0,65,Hits@9,0.8
0,65,accuracy,0.8
0,69,Hits@5,0.8
0,69,Hits@6,0.8
0,69,Hits@7,0.8
0,69,Hits@9,0.8
0,69,accuracy,0.8
0,73,Hits@5,0.8
0,73,Hits@6,0.8
0,73,Hits@7,0.8
0,73,Hits@9,0.8
0,73,accuracy,0.8
0,77,Hits@5,0.8
0,77,Hits@6,0.8
0,77,Hits@7,0.8
0,77,Hits@9,0.8
0,77,accuracy,0.8
0,81,Hits@5,0.8
0,81,Hits@6,0.8
0,81,Hits@7,0.8
0,81,Hits@9,0.8
0,81,accuracy,0.8
0,85,Hits@5,0.8
0,85,Hits@6,0.8
0,85,Hits@7,0.8
0,85,Hits@9,0.8
0,85,accuracy,0.8
0,89,Hits@5,0.8
0,89,Hits@6,0.8
0,89,Hits@7,0.8
0,89,Hits@9,0.8
0,89,accuracy,0.8
0,93,Hits@5,0.8
0,93,Hits@6,0.8
0,93,Hits@7,0.8
0,93,Hits@9,0.8
0,93,accuracy,0.8
0,97,Hits@5,0.8
0,97,Hits@6,0.8
0,97,Hits@7,0.8
0,97,Hits@9,0.8
0,97,accuracy,0.8
0,101,Hits@5,0.8
0,101,Hits@6,0.8
0,101,Hits@7,0.8
0,101,Hits@9,0.8
0,101,accuracy,0.8
0,105,Hits@5,0.8
0,105,Hits@6,0.8
0,105,Hits@7,0.8
0,105,Hits@9,0.8
0,105,accuracy,0.8
0,109,Hits@5,0.8
0,109,Hits@6,0.8
0,109,Hits@7,0.8
0,109,Hits@9,0.8
0,109,accuracy,0.8
0,113,Hits@5,0.8
0,113,Hits@6,0.8
0,113,Hits@7,0.8
0,113,Hits@9,0.8
0,113,accuracy,0.8
0,117,Hits@5,0.8
0,117,Hits@6,0.8
0,117,Hits@7,0.8
0,117,Hits@9,0.8
0,117,accuracy,0.8
0,121,Hits@5,0.8
0,121,Hits@6,0.8
0,121,Hits@7,0.8
0,121,Hits@9,0.8
0,121,accuracy,0.8
0,125,Hits@5,0.8
0,125,Hits@6,0.8
0,125,Hits@7,0.8
0,125,Hits@9,0.8
0,125,accuracy,0.8
0,129,Hits@5,0.8
0,129,Hits@6,0.8
0,129,Hits@7,0.8
0,129,Hits@9,0.8
0,129,accuracy,0.8
0,133,Hits@5,0.8
0,133,Hits@6,0.8
0,133,Hits@7,0.8
0,133,Hits@9,0.8
0,133,accuracy,0.8
0,137,Hits@5,0.8
0,137,Hits@6,0.8
0,137,Hits@7,0.8
0,137,Hits@9,0.8
0,137,accuracy,0.8
0,141,Hits@5,0.8
0,141,Hits@6,0.8
0,141,Hits@7,0.8
0,141,Hits@9,0.8
0,141,accuracy,0.8
0,145,Hits@5,0.8
0,145,Hits@6,0.8
0,145,Hits@7,0.8
0,145,Hits@9,0.8
0,145,accuracy,0.8
0,149,Hits@5,0.8
0,149,Hits@6,0.8
0,149,Hits@7,0.8
0,149,Hits@9,0.8
0,149,accuracy,0.8
0,153,Hits@5,0.8
0,153,Hits@6,0.8
0,153,Hits@7,0.8
0,153,Hits@9,0.8
0,153,accuracy,0.8
0,157,Hits@5,0.8
0,157,Hits@6,0.8
0,157,Hits@7,0.8
0,157,Hits@9,0.8
0,157,accuracy,0.8
0,161,Hits@5,0.8
0,161,Hits@6,0.8
0,161,Hits@7,0.8
0,161,Hits@9,0.8
0,161,accuracy,0.8
0,165,Hits@5,0.8
0,165,Hits@6,0.8
0,165,Hits@7,0.8
0,165,Hits@9,0.8
0,165,accuracy,0.8
0,169,Hits@5,0.8
0,169,Hits@6,0.8
0,169,Hits@7,0.8
0,169,Hits@9,0.8
0,169,accuracy,0.8
0,173,Hits@5,0.8
0,173,Hits@6,0.8
0,173,Hits@7,0.8
0,173,Hits@9,0.8
0,173,accuracy,0.8
0,177,Hits@5,0.8
0,177,Hits@6,0.8
0,177,Hits@7,0.8
0,177,Hits@9,0.8
0,177,accuracy,0.8
0,181,Hits@5,0.8
0,181,Hits@6,0.8
0,181,Hits@7,0.8
0,181,Hits@9,0.8
0,181,accuracy,0.8
0,185,Hits@5,0.8
0,185,Hits@6,0.8
0,185,Hits@7,0.8
0,185,Hits@9,0.8
0,185,accuracy,0.8
0,189,Hits@5,0.8
0,189,Hits@6,0.8
0,189,Hits@7,0.8
0,189,Hits@9,0.8
0,189,accuracy,0.8
0,193,Hits@5,0.8
0,193,Hits@6,0.8
0,193,Hits@7,0.8
0,193,Hits@9,0.8
0,193,accuracy,0.8
0,197,Hits@5,0.8
0,197,Hits@6,0.8
0,197,Hits@7,0.8
0,197,Hits@9,0.8
0,197,accuracy,0.8
0,201,Hits@5,0.8
0,201,Hits@6,0.8
0,201,Hits@7,0.8
0,201,Hits@9,0.8
0,201,accuracy,0.8
0,205,Hits@5,0.8
0,205,Hits@6,0.8
0,205,Hits@7,0.8
0,205,Hits@9,0.8
0,205,accuracy,0.8
0,209,Hits@5,0.8
0,209,Hits@6,0.8
0,209,Hits@7,0.8
0,209,Hits@9,0.8
0,209,accuracy,0.8
0,213,Hits@5,0.8
0,213,Hits@6,0.8
0,213,Hits@7,0.8
0,213,Hits@9,0.8
0,213,accuracy,0.8
0,217,Hits@5,0.8
0,217,Hits@6,0.8
0,217,Hits@7,0.8
0,217,Hits@9,0.8
0,217,accuracy,0.8
0,221,Hits@5,0.8
0,221,Hits@6,0.8
0,221,Hits@7,0.8
0,221,Hits@9,0.8
0,221,accuracy,0.8
0,225,Hits@5,0.8
0,225,Hits@6,0.8
0,225,Hits@7,0.8
0,225,Hits@9,0.8
0,225,accuracy,0.8
0,229,Hits@5,0.8
0,229,Hits@6,0.8
0,229,Hits@7,0.8
0,229,Hits@9,0.8
0,229,accuracy,0.8
0,233,Hits@5,0.8
0,233,Hits@6,0.8
0,233,Hits@7,0.8
0,233,Hits@9,0.8
0,233,accuracy,0.8
0,237,Hits@5,0.8
0,237,Hits@6,0.8
0,237,Hits@7,0.8
0,237,Hits@9,0.8
0,237,accuracy,0.8
0,241,Hits@5,0.8
0,241,Hits@6,0.8
0,241,Hits@7,0.8
0,241,Hits@9,0.8
0,241,accuracy,0.8
0,245,Hits@5,0.8
0,245,Hits@6,0.8
0,245,Hits@7,0.8
0,245,Hits@9,0.8
0,245,accuracy,0.8
0,249,Hits@5,0.8
0,249,Hits@6,0.8
0,249,Hits@7,0.8
0,249,Hits@9,0.8
0,249,accuracy,0.8
0,253,Hits@5,0.8
0,253,Hits@6,0.8
0,253,Hits@7,0.8
0,253,Hits@9,0.8
0,253,accuracy,0.8
0,257,Hits@5,0.8
0,257,Hits@6,0.8
0,257,Hits@7,0.8
0,257,Hits@9,0.8
0,257,accuracy,0.8
0,261,Hits@5,0.8
0,261,Hits@6,0.8
0,261,Hits@7,0.8
0,261,Hits@9,0.8
0,261,accuracy,0.8
0,265,Hits@5,0.8
0,265,Hits@6,0.8
0,265,Hits@7,0.8
0,265,Hits@9,0.8
0,265,accuracy,0.8
0,269,Hits@5,0.8
0,269,Hits@6,0.8
0,269,Hits@7,0.8
0,269,Hits@9,0.8
0,269,accuracy,0.8
0,273,Hits@5,0.8
0,273,Hits@6,0.8
0,273,Hits@7,0.8
0,273,Hits@9,0.8
0,273,accuracy,0.8
0,277,Hits@5,0.8
0,277,Hits@6,0.8
0,277,Hits@7,0.8
0,277,Hits@9,0.8
0,277,accuracy,0.8
0,281,Hits@5,0.8
0,281,Hits@6,0.8
0,281,Hits@7,0.8
0,281,Hits@9,0.8
0,281,accuracy,0.8
0,285,Hits@5,0.8
0,285,Hits@6,0.8
0,285,Hits@7,0.8
0,285,Hits@9,0.8
0,285,accuracy,0.8
0,289,Hits@5,0.8
0,289,Hits@6,0.8
0,289,Hits@7,0.8
0,289,Hits@9,0.8
0,289,accuracy,0.8
0,293,Hits@5,0.8
0,293,Hits@6,0.8
0,293,Hits@7,0.8
0,293,Hits@9,0.8
0,293,accuracy,0.8
0,297,Hits@5,0.8
0,297,Hits@6,0.8
0,297,Hits@7,0.8
0,297,Hits@9,0.8
0,297,accuracy,0.8
1,2,Hits@5,0.4
1,2,Hits@6,0.4
1,2,Hits@7,0.4
1,2,Hits@9,0.6
1,2,accuracy,0.4
1,10,Hits@5,0.2
1,10,Hits@6,0.2
1,10,Hits@7,0.2
1,10,Hits@9,0.2
1,10,accuracy,0.2
1,18,Hits@5,0.4
1,18,Hits@6,0.4
1,18,Hits@7,0.6
1,18,Hits@9,0.6
1,18,accuracy,0.4
1,26,Hits@5,0.4
1,26,Hits@6,0.6
1,26,Hits@7,0.6
1,26,Hits@9,0.8
1,26,accuracy,0.4
1,34,Hits@5,0.4
1,34,Hits@6,0.6
1,34,Hits@7,0.6
1,34,Hits@9,0.8
1,34,accuracy,0.4
1,42,Hits@5,0.6
1,42,Hits@6,0.6
1,42,Hits@7,0.6
1,42,Hits@9,0.8
1,42,accuracy,0.6
1,50,Hits@5,0.6
1,50,Hits@6,0.6
1,50,Hits@7,0.6
1,50,Hits@9,0.8
1,50,accuracy,0.6
1,58,Hits@5,0.6
1,58,Hits@6,0.6
1,58,Hits@7,0.6
1,58,Hits@9,0.8
1,58,accuracy,0.6
1,66,Hits@5,0.6
1,66,Hits@6,0.6
1,66,Hits@7,0.6
1,66,Hits@9,0.8
1,66,accuracy,0.6
1,74,Hits@5,0.6
1,74,Hits@6,0.6
1,74,Hits@7,0.6
1,74,Hits@9,0.8
1,74,accuracy,0.6
1,82,Hits@5,0.6
1,82,Hits@6,0.6
1,82,Hits@7,0.6
1,82,Hits@9,0.8
1,82,accuracy,0.6
1,90,Hits@5,0.6
1,90,Hits@6,0.6
1,90,Hits@7,0.6
1,90,Hits@9,0.8
1,90,accuracy,0.6
1,98,Hits@5,0.6
1,98,Hits@6,0.6
1,98,Hits@7,0.8
1,98,Hits@9,0.8
1,98,accuracy,0.6
1,106,Hits@5,0.6
1,106,Hits@6,0.8
1,106,Hits@7,0.8
1,106,Hits@9,0.8
1,106,accuracy,0.6
1,114,Hits@5,0.6
1,114,Hits@6,0.8
1,114,Hits@7,0.8
1,114,Hits@9,0.8
1,114,accuracy,0.6
1,122,Hits@5,0.6
1,122,Hits@6,0.8
1,122,Hits@7,0.8
1,122,Hits@9,0.8
1,122,accuracy,0.6
1,130,Hits@5,0.8
1,130,Hits@6,0.8
1,130,Hits@7,0.8
1,130,Hits@9,0.8
1,130,accuracy,0.8
1,138,Hits@5,0.8
1,138,Hits@6,0.8
1,138,Hits@7,0.8
1,138,Hits@9,0.8
1,138,accuracy,0.8
1,146,Hits@5,0.8
1,146,Hits@6,0.8
1,146,Hits@7,0.8
1,146,Hits@9,0.8
1,146,accuracy,0.8
1,154,Hits@5,0.8
1,154,Hits@6,0.8
1,154,Hits@7,0.8
1,154,Hits@9,0.8
1,154,accuracy,0.8
1,162,Hits@5,0.8
1,162,Hits@6,0.8
1,162,Hits@7,0.8
1,162,Hits@9,0.8
1,162,accuracy,0.8
1,170,Hits@5,0.8
1,170,Hits@6,0.8
1,170,Hits@7,0.8
1,170,Hits@9,0.8
1,170,accuracy,0.8
1,178,Hits@5,0.8
1,178,Hits@6,0.8
1,178,Hits@7,0.8
1,178,Hits@9,0.8
1,178,accuracy,0.8
1,186,Hits@5,0.8
1,186,Hits@6,0.8
1,186,Hits@7,0.8
1,186,Hits@9,0.8
1,186,accuracy,0.8
1,194,Hits@5,0.8
1,194,Hits@6,0.8
1,194,Hits@7,0.8
1,194,Hits@9,0.8
1,194,accuracy,0.8
1,202,Hits@5,0.8
1,202,Hits@6,0.8
1,202,Hits@7,0.8
1,202,Hits@9,0.8
1,202,accuracy,0.8
1,210,Hits@5,0.8
1,210,Hits@6,0.8
1,210,Hits@7,0.8
1,210,Hits@9,0.8
1,210,accuracy,0.8
1,218,Hits@5,0.8
1,218,Hits@6,0.8
1,218,Hits@7,0.8
1,218,Hits@9,0.8
1,218,accuracy,0.8
1,226,Hits@5,0.8
1,226,Hits@6,0.8
1,226,Hits@7,0.8
1,226,Hits@9,0.8
1,226,accuracy,0.8
1,234,Hits@5,0.8
1,234,Hits@6,0.8
1,234,Hits@7,0.8
1,234,Hits@9,0.8
1,234,accuracy,0.8
1,242,Hits@5,0.8
1,242,Hits@6,0.8
1,242,Hits@7,0.8
1,242,Hits@9,0.8
1,242,accuracy,0.8
1,250,Hits@5,0.8
1,250,Hits@6,0.8
1,250,Hits@7,0.8
1,250,Hits@9,0.8
1,250,accuracy,0.8
1,258,Hits@5,0.8
1,258,Hits@6,0.8
1,258,Hits@7,0.8
1,258,Hits@9,0.8
1,258,accuracy,0.8
1,266,Hits@5,0.8
1,266,Hits@6,0.8
1,266,Hits@7,0.8
1,266,Hits@9,0.8
1,266,accuracy,0.8
1,274,Hits@5,0.8
1,274,Hits@6,0.8
1,274,Hits@7,0.8
1,274,Hits@9,0.8
1,274,accuracy,0.8
1,282,Hits@5,0.8
1,282,Hits@6,0.8
1,282,Hits@7,0.8
1,282,Hits@9,0.8
1,282,accuracy,0.8
1,290,Hits@5,0.8
1,290,Hits@6,0.8
1,290,Hits@7,0.8
1,290,Hits@9,0.8
1,290,accuracy,0.8
1,298,Hits@5,0.8
1,298,Hits@6,0.8
1,298,Hits@7,0.8
1,298,Hits@9,0.8
1,298,accuracy,0.8
1,306,Hits@5,0.8
1,306,Hits@6,0.8
1,306,Hits@7,0.8
1,306,Hits@9,0.8
1,306,accuracy,0.8
1,314,Hits@5,0.8
1,314,Hits@6,0.8
1,314,Hits@7,0.8
1,314,Hits@9,0.8
1,314,accuracy,0.8
1,322,Hits@5,0.8
1,322,Hits@6,0.8
1,322,Hits@7,0.8
1,322,Hits@9,0.8
1,322,accuracy,0.8
1,330,Hits@5,0.8
1,330,Hits@6,0.8
1,330,Hits@7,0.8
1,330,Hits@9,0.8
1,330,accuracy,0.8
1,338,Hits@5,0.8
1,338,Hits@6,0.8
1,338,Hits@7,0.8
1,338,Hits@9,0.8
1,338,accuracy,0.8
1,346,Hits@5,0.8
1,346,Hits@6,0.8
1,346,Hits@7,0.8
1,346,Hits@9,0.8
1,346,accuracy,0.8
1,354,Hits@5,0.8
1,354,Hits@6,0.8
1,354,Hits@7,0.8
1,354,Hits@9,0.8
1,354,accuracy,0.8
1,362,Hits@5,0.8
1,362,Hits@6,0.8
1,362,Hits@7,0.8
1,362,Hits@9,0.8
1,362,accuracy,0.8
1,370,Hits@5,0.8
1,370,Hits@6,0.8
1,370,Hits@7,0.8
1,370,Hits@9,0.8
1,370,accuracy,0.8
1,378,Hits@5,0.8
1,378,Hits@6,0.8
1,378,Hits@7,0.8
1,378,Hits@9,0.8
1,378,accuracy,0.8
1,386,Hits@5,0.8
1,386,Hits@6,0.8
1,386,Hits@7,0.8
1,386,Hits@9,0.8
1,386,accuracy,0.8
1,394,Hits@5,0.8
1,394,Hits@6,0.8
1,394,Hits@7,0.8
1,394,Hits@9,0.8
1,394,accuracy,0.8
1,402,Hits@5,0.8
1,402,Hits@6,0.8
1,402,Hits@7,0.8
1,402,Hits@9,0.8
1,402,accuracy,0.8
1,410,Hits@5,0.8
1,410,Hits@6,0.8
1,410,Hits@7,0.8
1,410,Hits@9,0.8
1,410,accuracy,0.8
1,418,Hits@5,0.8
1,418,Hits@6,0.8
1,418,Hits@7,0.8
1,418,Hits@9,0.8
1,418,accuracy,0.8
1,426,Hits@5,0.8
1,426,Hits@6,0.8
1,426,Hits@7,0.8
1,426,Hits@9,0.8
1,426,accuracy,0.8
1,434,Hits@5,0.8
1,434,Hits@6,0.8
1,434,Hits@7,0.8
1,434,Hits@9,0.8
1,434,accuracy,0.8
1,442,Hits@5,0.8
1,442,Hits@6,0.8
1,442,Hits@7,0.8
1,442,Hits@9,0.8
1,442,accuracy,0.8
1,450,Hits@5,0.8
1,450,Hits@6,0.8
1,450,Hits@7,0.8
1,450,Hits@9,0.8
1,450,accuracy,0.8
1,458,Hits@5,0.8
1,458,Hits@6,0.8
1,458,Hits@7,0.8
1,458,Hits@9,0.8
1,458,accuracy,0.8
1,466,Hits@5,0.8
1,466,Hits@6,0.8
1,466,Hits@7,0.8
1,466,Hits@9,0.8
1,466,accuracy,0.8
1,474,Hits@5,0.8
1,474,Hits@6,0.8
1,474,Hits@7,0.8
1,474,Hits@9,0.8
1,474,accuracy,0.8
1,482,Hits@5,0.8
1,482,Hits@6,0.8
1,482,Hits@7,0.8
1,482,Hits@9,0.8
1,482,accuracy,0.8
1,490,Hits@5,0.8
1,490,Hits@6,0.8
1,490,Hits@7,0.8
1,490,Hits@9,0.8
1,490,accuracy,0.8
1,498,Hits@5,0.8
1,498,Hits@6,0.8
1,498,Hits@7,0.8
1,498,Hits@9,0.8
1,498,accuracy,0.8
1,506,Hits@5,0.8
1,506,Hits@6,0.8
1,506,Hits@7,0.8
1,506,Hits@9,0.8
1,506,accuracy,0.8
1,514,Hits@5,0.8
1,514,Hits@6,0.8
1,514,Hits@7,0.8
1,514,Hits@9,0.8
1,514,accuracy,0.8
1,522,Hits@5,0.8
1,522,Hits@6,0.8
1,522,Hits@7,0.8
1,522,Hits@9,0.8
1,522,accuracy,0.8
1,530,Hits@5,0.8
1,530,Hits@6,0.8
1,530,Hits@7,0.8
1,530,Hits@9,0.8
1,530,accuracy,0.8
1,538,Hits@5,0.8
1,538,Hits@6,0.8
1,538,Hits@7,0.8
1,538,Hits@9,0.8
1,538,accuracy,0.8
1,546,Hits@5,0.8
1,546,Hits@6,0.8
1,546,Hits@7,0.8
1,546,Hits@9,0.8
1,546,accuracy,0.8
1,554,Hits@5,0.8
1,554,Hits@6,0.8
1,554,Hits@7,0.8
1,554,Hits@9,0.8
1,554,accuracy,0.8
1,562,Hits@5,0.8
1,562,Hits@6,0.8
1,562,Hits@7,0.8
1,562,Hits@9,0.8
1,562,accuracy,0.8
1,570,Hits@5,0.8
1,570,Hits@6,0.8
1,570,Hits@7,0.8
1,570,Hits@9,0.8
1,570,accuracy,0.8
1,578,Hits@5,0.8
1,578,Hits@6,0.8
1,578,Hits@7,0.8
1,578,Hits@9,0.8
1,578,accuracy,0.8
1,586,Hits@5,0.8
1,586,Hits@6,0.8
1,586,Hits@7,0.8
1,586,Hits@9,0.8
1,586,accuracy,0.8
1,594,Hits@5,0.8
1,594,Hits@6,0.8
1,594,Hits@7,0.8
1,594,Hits@9,0.8
1,594,accuracy,0.8
2,3,Hits@5,0.8
2,3,Hits@6,1.0
2,3,Hits@7,1.0
2,3,Hits@9,1.0
2,3,accuracy,0.8
2,15,Hits@5,1.0
2,15,Hits@6,1.0
2,15,Hits@7,1.0
2,15,Hits@9,1.0
2,15,accuracy,1.0
2,27,Hits@5,1.0
2,27,Hits@6,1.0
2,27,Hits@7,1.0
2,27,Hits@9,1.0
2,27,accuracy,1.0
2,39,Hits@5,1.0
2,39,Hits@6,1.0
2,39,Hits@7,1.0
2,39,Hits@9,1.0
2,39,accuracy,1.0
2,51,Hits@5,1.0
2,51,Hits@6,1.0
2,51,Hits@7,1.0
2,51,Hits@9,1.0
2,51,accuracy,1.0
2,63,Hits@5,1.0
2,63,Hits@6,1.0
2,63,Hits@7,1.0
2,63,Hits@9,1.0
2,63,accuracy,1.0
2,75,Hits@5,1.0
2,75,Hits@6,1.0
2,75,Hits@7,1.0
2,75,Hits@9,1.0
2,75,accuracy,1.0
2,87,Hits@5,1.0
2,87,Hits@6,1.0
2,87,Hits@7,1.0
2,87,Hits@9,1.0
2,87,accuracy,1.0
2,99,Hits@5,1.0
2,99,Hits@6,1.0
2,99,Hits@7,1.0
2,99,Hits@9,1.0
2,99,accuracy,1.0
2,111,Hits@5,1.0
2,111,Hits@6,1.0
2,111,Hits@7,1.0
2,111,Hits@9,1.0
2,111,accuracy,1.0
2,123,Hits@5,1.0
2,123,Hits@6,1.0
2,123,Hits@7,1.0
2,123,Hits@9,1.0
2,123,accuracy,1.0
2,135,Hits@5,1.0
2,135,Hits@6,1.0
2,135,Hits@7,1.0
2,135,Hits@9,1.0
2,135,accuracy,1.0
2,147,Hits@5,1.0
2,147,Hits@6,1.0
2,147,Hits@7,1.0
2,147,Hits@9,1.0
2,147,accuracy,1.0
2,159,Hits@5,1.0
2,159,Hits@6,1.0
2,159,Hits@7,1.0
2,159,Hits@9,1.0
2,159,accuracy,1.0
2,171,Hits@5,1.0
2,171,Hits@6,1.0
2,171,Hits@7,1.0
2,171,Hits@9,1.0
2,171,accuracy,1.0
2,183,Hits@5,1.0
2,183,Hits@6,1.0
2,183,Hits@7,1.0
2,183,Hits@9,1.0
2,183,accuracy,1.0
2,195,Hits@5,1.0
2,195,Hits@6,1.0
2,195,Hits@7,1.0
2,195,Hits@9,1.0
2,195,accuracy,1.0
2,207,Hits@5,1.0
2,207,Hits@6,1.0
2,207,Hits@7,1.0
2,207,Hits@9,1.0
2,207,accuracy,1.0
2,219,Hits@5,1.0
2,219,Hits@6,1.0
2,219,Hits@7,1.0
2,219,Hits@9,1.0
2,219,accuracy,1.0
2,231,Hits@5,1.0
2,231,Hits@6,1.0
2,231,Hits@7,1.0
2,231,Hits@9,1.0
2,231,accuracy,1.0
2,243,Hits@5,1.0
2,243,Hits@6,1.0
2,243,Hits@7,1.0
2,243,Hits@9,1.0
2,243,accuracy,1.0
2,255,Hits@5,1.0
2,255,Hits@6,1.0
2,255,Hits@7,1.0
2,255,Hits@9,1.0
2,255,accuracy,1.0
2,267,Hits@5,1.0
2,267,Hits@6,1.0
2,267,Hits@7,1.0
2,267,Hits@9,1.0
2,267,accuracy,1.0
2,279,Hits@5,1.0
2,279,Hits@6,1.0
2,279,Hits@7,1.0
2,279,Hits@9,1.0
2,279,accuracy,1.0
2,291,Hits@5,1.0
2,291,Hits@6,1.0
2,291,Hits@7,1.0
2,291,Hits@9,1.0
2,291,accuracy,1.0
2,303,Hits@5,1.0
2,303,Hits@6,1.0
2,303,Hits@7,1.0
2,303,Hits@9,1.0
2,303,accuracy,1.0
2,315,Hits@5,1.0
2,315,Hits@6,1.0
2,315,Hits@7,1.0
2,315,Hits@9,1.0
2,315,accuracy,1.0
2,327,Hits@5,1.0
2,327,Hits@6,1.0
2,327,Hits@7,1.0
2,327,Hits@9,1.0
2,327,accuracy,1.0
2,339,Hits@5,1.0
2,339,Hits@6,1.0
2,339,Hits@7,1.0
2,339,Hits@9,1.0
2,339,accuracy,1.0
2,351,Hits@5,1.0
2,351,Hits@6,1.0
2,351,Hits@7,1.0
2,351,Hits@9,1.0
2,351,accuracy,1.0
2,363,Hits@5,1.0
2,363,Hits@6,1.0
2,363,Hits@7,1.0
2,363,Hits@9,1.0
2,363,accuracy,1.0
2,375,Hits@5,1.0
2,375,Hits@6,1.0
2,375,Hits@7,1.0
2,375,Hits@9,1.0
2,375,accuracy,1.0
2,387,Hits@5,1.0
2,387,Hits@6,1.0
2,387,Hits@7,1.0
2,387,Hits@9,1.0
2,387,accuracy,1.0
2,399,Hits@5,1.0
2,399,Hits@6,1.0
2,399,Hits@7,1.0
2,399,Hits@9,1.0
2,399,accuracy,1.0
2,411,Hits@5,1.0
2,411,Hits@6,1.0
2,411,Hits@7,1.0
2,411,Hits@9,1.0
2,411,accuracy,1.0
2,423,Hits@5,1.0
2,423,Hits@6,1.0
2,423,Hits@7,1.0
2,423,Hits@9,1.0
2,423,accuracy,1.0
2,435,Hits@5,1.0
2,435,Hits@6,1.0
2,435,Hits@7,1.0
2,435,Hits@9,1.0
2,435,accuracy,1.0
2,447,Hits@5,1.0
2,447,Hits@6,1.0
2,447,Hits@7,1.0
2,447,Hits@9,1.0
2,447,accuracy,1.0
2,459,Hits@5,1.0
2,459,Hits@6,1.0
2,459,Hits@7,1.0
2,459,Hits@9,1.0
2,459,accuracy,1.0
2,471,Hits@5,1.0
2,471,Hits@6,1.0
2,471,Hits@7,1.0
2,471,Hits@9,1.0
2,471,accuracy,1.0
2,483,Hits@5,1.0
2,483,Hits@6,1.0
2,483,Hits@7,1.0
2,483,Hits@9,1.0
2,483,accuracy,1.0
2,495,Hits@5,1.0
2,495,Hits@6,1.0
2,495,Hits@7,1.0
2,495,Hits@9,1.0
2,495,accuracy,1.0
2,507,Hits@5,1.0
2,507,Hits@6,1.0
2,507,Hits@7,1.0
2,507,Hits@9,1.0
2,507,accuracy,1.0
2,519,Hits@5,1.0
2,519,Hits@6,1.0
2,519,Hits@7,1.0
2,519,Hits@9,1.0
2,519,accuracy,1.0
2,531,Hits@5,1.0
2,531,Hits@6,1.0
2,531,Hits@7,1.0
2,531,Hits@9,1.0
2,531,accuracy,1.0
2,543,Hits@5,1.0
2,543,Hits@6,1.0
2,543,Hits@7,1.0
2,543,Hits@9,1.0
2,543,accuracy,1.0
2,555,Hits@5,1.0
2,555,Hits@6,1.0
2,555,Hits@7,1.0
2,555,Hits@9,1.0
2,555,accuracy,1.0
2,567,Hits@5,1.0
2,567,Hits@6,1.0
2,567,Hits@7,1.0
2,567,Hits@9,1.0
2,567,accuracy,1.0
2,579,Hits@5,1.0
2,579,Hits@6,1.0
2,579,Hits@7,1.0
2,579,Hits@9,1.0
2,579,accuracy,1.0
2,591,Hits@5,1.0
2,591,Hits@6,1.0
2,591,Hits@7,1.0
2,591,Hits@9,1.0
2,591,accuracy,1.0
2,603,Hits@5,1.0
2,603,Hits@6,1.0
2,603,Hits@7,1.0
2,603,Hits@9,1.0
2,603,accuracy,1.0
2,615,Hits@5,1.0
2,615,Hits@6,1.0
2,615,Hits@7,1.0
2,615,Hits@9,1.0
2,615,accuracy,1.0
2,627,Hits@5,1.0
2,627,Hits@6,1.0
2,627,Hits@7,1.0
2,627,Hits@9,1.0
2,627,accuracy,1.0
2,639,Hits@5,1.0
2,639,Hits@6,1.0
2,639,Hits@7,1.0
2,639,Hits@9,1.0
2,639,accuracy,1.0
2,651,Hits@5,1.0
2,651,Hits@6,1.0
2,651,Hits@7,1.0
2,651,Hits@9,1.0
2,651,accuracy,1.0
2,663,Hits@5,1.0
2,663,Hits@6,1.0
2,663,Hits@7,1.0
2,663,Hits@9,1.0
2,663,accuracy,1.0
2,675,Hits@5,1.0
2,675,Hits@6,1.0
2,675,Hits@7,1.0
2,675,Hits@9,1.0
2,675,accuracy,1.0
2,687,Hits@5,1.0
2,687,Hits@6,1.0
2,687,Hits@7,1.0
2,687,Hits@9,1.0
2,687,accuracy,1.0
2,699,Hits@5,1.0
2,699,Hits@6,1.0
2,699,Hits@7,1.0
2,699,Hits@9,1.0
2,699,accuracy,1.0
2,711,Hits@5,1.0
2,711,Hits@6,1.0
2,711,Hits@7,1.0
2,711,Hits@9,1.0
2,711,accuracy,1.0
2,723,Hits@5,1.0
2,723,Hits@6,1.0
2,723,Hits@7,1.0
2,723,Hits@9,1.0
2,723,accuracy,1.0
2,735,Hits@5,1.0
2,735,Hits@6,1.0
2,735,Hits@7,1.0
2,735,Hits@9,1.0
2,735,accuracy,1.0
2,747,Hits@5,1.0
2,747,Hits@6,1.0
2,747,Hits@7,1.0
2,747,Hits@9,1.0
2,747,accuracy,1.0
2,759,Hits@5,1.0
2,759,Hits@6,1.0
2,759,Hits@7,1.0
2,759,Hits@9,1.0
2,759,accuracy,1.0
2,771,Hits@5,1.0
2,771,Hits@6,1.0
2,771,Hits@7,1.0
2,771,Hits@9,1.0
2,771,accuracy,1.0
2,783,Hits@5,1.0
2,783,Hits@6,1.0
2,783,Hits@7,1.0
2,783,Hits@9,1.0
2,783,accuracy,1.0
2,795,Hits@5,1.0
2,795,Hits@6,1.0
2,795,Hits@7,1.0
2,795,Hits@9,1.0
2,795,accuracy,1.0
2,807,Hits@5,1.0
2,807,Hits@6,1.0
2,807,Hits@7,1.0
2,807,Hits@9,1.0
2,807,accuracy,1.0
2,819,Hits@5,1.0
2,819,Hits@6,1.0
2,819,Hits@7,1.0
2,819,Hits@9,1.0
2,819,accuracy,1.0
2,831,Hits@5,1.0
2,831,Hits@6,1.0
2,831,Hits@7,1.0
2,831,Hits@9,1.0
2,831,accuracy,1.0
2,843,Hits@5,1.0
2,843,Hits@6,1.0
2,843,Hits@7,1.0
2,843,Hits@9,1.0
2,843,accuracy,1.0
2,855,Hits@5,1.0
2,855,Hits@6,1.0
2,855,Hits@7,1.0
2,855,Hits@9,1.0
2,855,accuracy,1.0
2,867,Hits@5,1.0
2,867,Hits@6,1.0
2,867,Hits@7,1.0
2,867,Hits@9,1.0
2,867,accuracy,1.0
2,879,Hits@5,1.0
2,879,Hits@6,1.0
2,879,Hits@7,1.0
2,879,Hits@9,1.0
2,879,accuracy,1.0
2,891,Hits@5,1.0
2,891,Hits@6,1.0
2,891,Hits@7,1.0
2,891,Hits@9,1.0
2,891,accuracy,1.0

